Computing Abductive Explanations for Boosted Trees

Boosted trees is a dominant ML model, exhibiting high accuracy. However, boosted trees are hardly intelligible, and this is a problem whenever they are used in safety-critical applications. Indeed, in such a context, rigorous explanations of the predictions made are expected. Recent work have shown how subset-minimal abductive explanations can be derived for boosted trees, using automated reasoning techniques. However, the generation of such well-founded explanations is intractable in the general case. To improve the scalability of their generation, we introduce the notion of tree-specific explanation for a boosted tree. We show that tree-specific explanations are abductive explanations that can be computed in polynomial time. We also explain how to derive a subset-minimal abductive explanation from a tree-specific explanation. Experiments on various datasets show the computational benefits of leveraging tree-specific explanations for deriving subset-minimal abductive explanations.

==> figures/SCATTERREDUC/data_scatter_reduc.txt <==
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
99.54 99.64
99.55 99.64
99.56 99.65
99.53 99.61
99.56 99.66
99.53 99.69
99.58 99.66
99.57 99.68
99.54 99.62
99.55 99.64
99.54 99.63
99.51 99.64
99.55 99.62
99.53 99.61
99.55 99.66
99.52 99.64
99.54 99.62
99.53 99.63
99.55 99.64
99.56 99.65
99.54 99.63
99.53 99.6
99.5 99.6
99.52 99.61
99.6 99.66
99.57 99.63
99.58 99.64
99.53 99.61
99.56 99.64
99.56 99.64
99.5 99.63
99.57 99.64
99.54 99.64
99.55 99.66
99.56 99.66
99.53 99.66
99.59 99.67
99.53 99.64
99.52 99.64
99.57 99.67
99.55 99.64
99.52 99.63
99.54 99.64
99.54 99.63
99.53 99.64
99.53 99.62
99.52 99.64
99.54 99.62
99.5 99.6
99.55 99.62
99.58 99.67
99.6 99.67
99.61 99.68
99.6 99.65
99.58 99.68
99.56 99.67
99.6 99.66
99.57 99.67
99.57 99.66
99.6 99.66
99.54 99.67
99.55 99.66
99.59 99.67
99.57 99.65
99.56 99.64
99.47 99.63
99.59 99.65
99.5 99.6
99.57 99.66
99.53 99.64
99.54 99.63
99.54 99.62
99.56 99.62
99.57 99.64
99.55 99.62
99.53 99.63
99.57 99.65
99.57 99.65
99.55 99.63
99.54 99.63
99.52 99.6
99.56 99.65
99.55 99.63
99.52 99.62
99.56 99.61
99.56 99.64
99.54 99.68
99.56 99.65
99.56 99.63
99.56 99.62
99.6 99.67
99.56 99.67
99.51 99.6
99.58 99.64
99.52 99.59
99.57 99.66
99.53 99.62
99.56 99.65
99.54 99.63
99.48 99.59
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
25.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
25.0 50.0
50.0 50.0
25.0 25.0
25.0 50.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 50.0
25.0 25.0
25.0 50.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 50.0
25.0 25.0
50.0 50.0
25.0 50.0
25.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
0.0 0.0
25.0 25.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
25.0 25.0
25.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
25.0 25.0
25.0 50.0
0.0 0.0
25.0 25.0
50.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
25.0 25.0
50.0 50.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
91.67 91.67
91.67 91.67
58.33 70.83
91.67 87.5
58.33 58.33
58.33 70.83
91.67 87.5
54.17 54.17
66.67 75.0
91.67 87.5
54.17 70.83
91.67 87.5
91.67 91.67
66.67 70.83
91.67 91.67
91.67 87.5
91.67 87.5
91.67 91.67
91.67 91.67
58.33 58.33
87.5 91.67
87.5 91.67
87.5 87.5
87.5 91.67
58.33 54.17
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
58.33 58.33
91.67 91.67
91.67 91.67
62.5 75.0
91.67 91.67
58.33 75.0
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
79.17 91.67
54.17 54.17
79.17 91.67
79.17 91.67
45.83 75.0
79.17 91.67
41.67 66.67
79.17 91.67
79.17 91.67
62.5 75.0
91.67 91.67
91.67 91.67
37.5 45.83
91.67 91.67
91.67 91.67
58.33 75.0
91.67 91.67
58.33 75.0
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
41.67 41.67
91.67 91.67
50.0 50.0
41.67 45.83
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
58.33 70.83
87.5 91.67
87.5 91.67
50.0 66.67
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
45.83 45.83
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
37.5 37.5
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
41.67 54.17
45.83 70.83
91.67 91.67
91.67 91.67
54.17 66.67
91.67 91.67
91.67 87.5
91.67 91.67
66.67 70.83
58.33 75.0
40.0 60.0
55.0 60.0
40.0 50.0
50.0 65.0
45.0 50.0
45.0 65.0
50.0 60.0
40.0 50.0
35.0 40.0
40.0 65.0
50.0 55.0
40.0 40.0
35.0 35.0
40.0 55.0
60.0 65.0
30.0 30.0
20.0 20.0
15.0 50.0
50.0 65.0
45.0 45.0
30.0 30.0
35.0 40.0
30.0 40.0
30.0 55.0
35.0 55.0
45.0 50.0
40.0 40.0
40.0 70.0
45.0 55.0
50.0 50.0
40.0 40.0
40.0 50.0
35.0 60.0
35.0 55.0
30.0 50.0
15.0 45.0
35.0 55.0
50.0 50.0
45.0 65.0
45.0 40.0
40.0 55.0
30.0 35.0
45.0 55.0
40.0 50.0
40.0 70.0
40.0 45.0
40.0 50.0
55.0 55.0
30.0 30.0
30.0 40.0
35.0 55.0
40.0 50.0
40.0 50.0
35.0 40.0
30.0 35.0
40.0 45.0
35.0 40.0
35.0 50.0
45.0 65.0
35.0 35.0
35.0 45.0
45.0 65.0
50.0 55.0
40.0 50.0
30.0 55.0
30.0 40.0
35.0 35.0
25.0 50.0
30.0 30.0
30.0 60.0
35.0 35.0
25.0 50.0
35.0 40.0
30.0 30.0
30.0 30.0
30.0 65.0
45.0 55.0
40.0 50.0
40.0 50.0
45.0 45.0
40.0 50.0
35.0 50.0
25.0 60.0
45.0 50.0
40.0 40.0
35.0 35.0
40.0 55.0
40.0 45.0
45.0 50.0
25.0 25.0
45.0 65.0
55.0 65.0
25.0 40.0
30.0 55.0
40.0 55.0
30.0 45.0
35.0 55.0
30.0 70.0
35.0 55.0
30.0 45.0
60.0 70.0
65.0 70.0
55.0 65.0
60.0 65.0
50.0 65.0
25.0 60.0
55.0 60.0
50.0 50.0
35.0 35.0
65.0 75.0
50.0 65.0
65.0 75.0
50.0 65.0
50.0 60.0
60.0 65.0
50.0 60.0
50.0 65.0
50.0 65.0
35.0 35.0
50.0 60.0
60.0 65.0
65.0 70.0
55.0 60.0
60.0 70.0
60.0 65.0
50.0 60.0
60.0 65.0
65.0 70.0
40.0 60.0
50.0 65.0
55.0 65.0
50.0 60.0
50.0 60.0
50.0 65.0
55.0 65.0
55.0 65.0
50.0 60.0
55.0 65.0
40.0 40.0
30.0 35.0
60.0 70.0
65.0 70.0
65.0 80.0
60.0 70.0
50.0 60.0
50.0 60.0
70.0 70.0
60.0 70.0
60.0 60.0
60.0 65.0
60.0 70.0
50.0 65.0
60.0 70.0
60.0 65.0
60.0 65.0
30.0 50.0
60.0 60.0
35.0 35.0
40.0 55.0
60.0 65.0
60.0 65.0
65.0 70.0
55.0 65.0
65.0 75.0
50.0 65.0
60.0 65.0
65.0 75.0
65.0 65.0
65.0 65.0
60.0 60.0
65.0 70.0
50.0 60.0
35.0 35.0
60.0 65.0
60.0 65.0
60.0 65.0
60.0 65.0
65.0 75.0
65.0 70.0
60.0 70.0
50.0 60.0
50.0 65.0
55.0 60.0
55.0 65.0
55.0 70.0
50.0 65.0
55.0 55.0
55.0 65.0
55.0 60.0
40.0 50.0
55.0 65.0
60.0 70.0
50.0 60.0
60.0 65.0
60.0 70.0
60.0 70.0
65.0 70.0
50.0 55.0
65.0 75.0
55.0 60.0
28.57 28.57
42.86 42.86
28.57 28.57
28.57 42.86
57.14 57.14
57.14 57.14
57.14 57.14
57.14 57.14
57.14 57.14
42.86 42.86
28.57 28.57
42.86 71.43
14.29 14.29
42.86 42.86
57.14 57.14
42.86 42.86
28.57 28.57
42.86 57.14
57.14 57.14
28.57 42.86
28.57 28.57
57.14 42.86
42.86 42.86
57.14 57.14
42.86 57.14
57.14 57.14
28.57 28.57
57.14 57.14
42.86 57.14
42.86 42.86
42.86 42.86
28.57 28.57
57.14 57.14
57.14 57.14
28.57 28.57
42.86 57.14
42.86 42.86
57.14 57.14
42.86 42.86
42.86 57.14
42.86 42.86
57.14 57.14
28.57 28.57
42.86 42.86
14.29 14.29
28.57 28.57
57.14 57.14
42.86 42.86
28.57 28.57
57.14 57.14
42.86 57.14
28.57 28.57
57.14 57.14
28.57 28.57
57.14 57.14
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
57.14 57.14
14.29 28.57
14.29 28.57
0.0 0.0
42.86 42.86
57.14 57.14
42.86 42.86
57.14 57.14
42.86 57.14
57.14 57.14
0.0 0.0
57.14 57.14
28.57 28.57
42.86 42.86
42.86 42.86
28.57 57.14
28.57 57.14
57.14 57.14
28.57 42.86
57.14 57.14
42.86 42.86
57.14 57.14
57.14 57.14
42.86 57.14
42.86 57.14
28.57 42.86
57.14 57.14
42.86 42.86
14.29 14.29
42.86 57.14
57.14 57.14
14.29 42.86
57.14 57.14
28.57 28.57
42.86 57.14
57.14 57.14
57.14 57.14
57.14 57.14
42.86 57.14
42.86 57.14
28.57 28.57
99.48 99.57
99.49 99.49
99.64 99.73
99.51 99.52
99.6 99.6
99.63 99.68
99.55 99.55
99.62 99.69
99.62 99.65
99.51 99.56
99.63 99.64
99.7 99.73
99.54 99.6
99.61 99.65
99.5 99.55
99.52 99.58
99.53 99.59
99.46 99.64
99.66 99.66
99.62 99.65
99.53 99.53
99.52 99.56
99.67 99.71
99.69 99.69
99.61 99.64
99.42 99.49
99.53 99.62
99.5 99.59
99.61 99.63
99.5 99.58
99.67 99.67
99.55 99.61
99.5 99.58
99.54 99.6
99.61 99.67
99.53 99.54
99.56 99.62
99.59 99.62
99.66 99.68
99.53 99.6
99.7 99.73
99.62 99.65
99.64 99.67
99.5 99.56
99.53 99.56
99.51 99.57
99.6 99.68
99.66 99.71
99.67 99.73
99.54 99.58
99.71 99.74
99.71 99.79
99.69 99.74
99.66 99.7
99.74 99.77
99.53 99.55
99.57 99.62
99.67 99.71
99.59 99.62
99.54 99.63
99.54 99.6
99.57 99.58
99.75 99.77
99.57 99.63
99.69 99.79
99.69 99.72
99.54 99.62
99.73 99.75
99.67 99.69
99.63 99.68
99.59 99.62
99.53 99.58
99.42 99.45
99.67 99.71
99.51 99.57
99.47 99.47
99.64 99.68
99.5 99.55
99.47 99.47
99.59 99.64
99.49 99.55
99.57 99.66
99.51 99.57
99.68 99.7
99.46 99.51
99.58 99.59
99.6 99.6
99.5 99.58
99.68 99.67
99.66 99.67
99.69 99.73
99.5 99.61
99.63 99.64
99.68 99.71
99.47 99.48
99.49 99.65
99.76 99.75
99.66 99.68
99.61 99.68
99.75 99.76
50.88 52.63
52.63 52.63
45.61 50.88
45.61 52.63
56.14 57.89
56.14 57.89
54.39 56.14
38.6 40.35
43.86 54.39
47.37 57.89
43.86 61.4
43.86 50.88
35.09 35.09
47.37 59.65
47.37 47.37
50.88 52.63
52.63 57.89
45.61 54.39
47.37 61.4
50.88 56.14
36.84 42.11
35.09 42.11
50.88 52.63
50.88 54.39
36.84 57.89
52.63 61.4
47.37 56.14
56.14 63.16
52.63 63.16
52.63 57.89
52.63 59.65
49.12 50.88
52.63 52.63
49.12 54.39
52.63 50.88
45.61 54.39
40.35 54.39
50.88 54.39
57.89 57.89
45.61 50.88
47.37 56.14
43.86 45.61
35.09 35.09
54.39 61.4
47.37 56.14
52.63 56.14
45.61 49.12
54.39 54.39
52.63 50.88
56.14 54.39
57.89 57.89
40.35 42.11
38.6 43.86
43.86 52.63
52.63 59.65
52.63 57.89
59.65 64.91
47.37 54.39
50.88 59.65
36.84 52.63
47.37 47.37
50.88 61.4
43.86 45.61
47.37 57.89
50.88 59.65
52.63 52.63
56.14 61.4
50.88 52.63
42.11 49.12
36.84 36.84
38.6 57.89
45.61 57.89
47.37 52.63
50.88 52.63
36.84 45.61
47.37 50.88
42.11 54.39
42.11 52.63
45.61 50.88
47.37 61.4
52.63 57.89
50.88 52.63
49.12 59.65
50.88 52.63
45.61 54.39
45.61 47.37
54.39 59.65
47.37 49.12
47.37 54.39
43.86 42.11
49.12 56.14
49.12 50.88
50.88 54.39
54.39 54.39
45.61 50.88
43.86 47.37
50.88 61.4
49.12 61.4
52.63 64.91
38.6 40.35
80.52 87.53
81.03 88.35
81.44 88.76
81.96 89.59
82.37 88.14
80.21 87.22
82.27 88.66
81.24 88.56
80.1 87.63
81.44 88.35
81.34 87.84
81.55 89.28
82.47 89.9
79.59 87.01
83.4 88.76
82.16 89.69
81.34 88.04
83.92 87.73
81.44 87.53
82.06 87.53
83.92 88.66
79.38 87.11
79.59 87.73
80.21 88.56
81.03 87.73
81.75 88.97
81.96 88.66
82.37 88.04
82.37 87.73
80.93 87.94
82.16 89.28
81.13 88.14
82.99 89.38
81.44 88.66
82.89 89.07
80.62 88.04
84.02 90.41
82.89 89.18
79.59 89.07
83.3 89.38
81.34 90.1
81.75 88.14
82.37 89.07
81.86 87.53
82.06 89.59
81.96 88.87
80.93 88.87
82.27 89.48
82.58 89.18
81.34 86.39
80.72 87.94
82.99 88.66
82.37 89.28
80.1 88.76
80.0 85.98
79.79 88.14
79.59 88.66
80.82 89.07
82.16 88.45
81.03 88.14
77.73 87.11
81.86 88.04
82.37 90.1
80.21 87.22
81.86 87.94
80.0 87.84
83.81 89.38
83.4 89.9
80.82 89.18
82.99 89.69
81.03 89.07
83.4 88.66
81.44 90.0
80.52 87.73
80.82 88.14
81.55 87.53
81.86 89.28
82.58 88.76
80.52 85.88
81.13 89.59
79.79 86.91
81.65 88.45
82.47 89.18
83.51 89.59
82.16 89.28
80.41 87.11
80.21 89.38
80.72 87.22
80.21 88.97
82.37 89.48
82.89 88.97
85.67 90.1
83.4 90.41
80.93 88.04
82.89 89.59
82.37 87.73
81.86 86.39
81.96 89.38
82.06 89.69
84.33 90.52
94.12 94.12
94.12 94.12
88.24 88.24
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
88.24 88.24
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
91.18 91.18
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
91.18 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
91.18 94.12
94.12 94.12
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
57.14 57.14
71.43 71.43
57.14 71.43
71.43 57.14
71.43 71.43
71.43 57.14
57.14 57.14
71.43 71.43
42.86 42.86
71.43 71.43
71.43 71.43
71.43 57.14
42.86 57.14
85.71 85.71
71.43 71.43
71.43 71.43
42.86 57.14
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
71.43 71.43
57.14 57.14
57.14 57.14
42.86 42.86
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
42.86 42.86
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
42.86 57.14
57.14 57.14
57.14 57.14
57.14 57.14
57.14 42.86
57.14 57.14
57.14 57.14
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
71.43 71.43
57.14 71.43
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
71.43 71.43
57.14 57.14
71.43 71.43
42.86 42.86
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
28.57 28.57
71.43 71.43
57.14 57.14
71.43 71.43
71.43 71.43
42.86 42.86
71.43 71.43
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
57.14 71.43
57.14 57.14
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
57.14 71.43
71.43 71.43
57.14 71.43
71.43 71.43
42.86 42.86
71.43 71.43
71.43 71.43
71.43 71.43
42.86 42.86
68.29 68.29
58.54 58.54
46.34 48.78
46.34 51.22
51.22 63.41
51.22 63.41
46.34 60.98
39.02 53.66
41.46 56.1
58.54 68.29
48.78 63.41
43.9 58.54
53.66 56.1
48.78 65.85
36.59 58.54
39.02 58.54
46.34 48.78
58.54 68.29
48.78 58.54
51.22 63.41
39.02 48.78
48.78 51.22
43.9 58.54
34.15 58.54
39.02 36.59
53.66 60.98
48.78 56.1
39.02 53.66
36.59 51.22
48.78 56.1
36.59 51.22
43.9 56.1
46.34 63.41
46.34 46.34
46.34 56.1
39.02 46.34
53.66 53.66
53.66 65.85
56.1 60.98
65.85 68.29
41.46 58.54
56.1 56.1
51.22 56.1
48.78 60.98
51.22 58.54
51.22 60.98
34.15 41.46
46.34 56.1
53.66 60.98
34.15 43.9
43.9 51.22
26.83 43.9
46.34 48.78
46.34 56.1
48.78 58.54
34.15 58.54
53.66 68.29
36.59 51.22
34.15 51.22
39.02 51.22
43.9 53.66
43.9 48.78
60.98 60.98
43.9 51.22
53.66 56.1
43.9 53.66
48.78 56.1
53.66 60.98
46.34 51.22
41.46 41.46
63.41 70.73
46.34 63.41
36.59 53.66
34.15 51.22
43.9 58.54
46.34 46.34
36.59 60.98
43.9 53.66
46.34 53.66
31.71 43.9
36.59 36.59
36.59 48.78
36.59 56.1
36.59 51.22
34.15 46.34
29.27 53.66
26.83 48.78
60.98 60.98
36.59 56.1
39.02 51.22
41.46 56.1
41.46 53.66
53.66 60.98
34.15 53.66
41.46 56.1
46.34 53.66
41.46 41.46
43.9 53.66
56.1 60.98
51.22 68.29
66.38 76.72
74.14 82.76
68.97 80.17
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
96.55 97.41
68.97 80.17
98.28 98.28
94.83 96.55
98.28 98.28
98.28 98.28
69.83 77.59
95.69 96.55
68.97 72.41
74.14 81.03
98.28 98.28
80.17 84.48
98.28 98.28
98.28 98.28
73.28 80.17
98.28 98.28
98.28 98.28
77.59 86.21
98.28 98.28
98.28 98.28
98.28 98.28
79.31 85.34
95.69 96.55
74.14 82.76
98.28 98.28
80.17 82.76
96.55 96.55
67.24 70.69
98.28 98.28
93.97 97.41
98.28 98.28
98.28 98.28
92.24 96.55
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
94.83 96.55
72.41 76.72
98.28 98.28
67.24 74.14
98.28 98.28
98.28 98.28
94.83 96.55
77.59 84.48
98.28 98.28
65.52 81.03
96.55 96.55
98.28 98.28
78.45 88.79
98.28 98.28
72.41 77.59
98.28 98.28
71.55 79.31
74.14 77.59
98.28 98.28
96.55 97.41
74.14 80.17
98.28 98.28
98.28 98.28
97.41 97.41
76.72 84.48
98.28 98.28
72.41 74.14
98.28 98.28
98.28 98.28
98.28 98.28
96.55 96.55
75.86 79.31
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
94.83 96.55
94.83 96.55
98.28 98.28
94.83 96.55
81.03 86.21
98.28 98.28
77.59 84.48
98.28 98.28
94.83 96.55
98.28 98.28
81.03 87.07
72.41 77.59
77.59 84.48
98.28 98.28
98.28 98.28
95.69 96.55
98.28 98.28
98.28 98.28
98.28 98.28
89.47 89.47
84.21 84.21
89.47 89.47
86.84 86.84
86.84 84.21
86.84 86.84
81.58 84.21
86.84 86.84
76.32 78.95
84.21 89.47
84.21 86.84
86.84 86.84
89.47 86.84
86.84 86.84
86.84 86.84
86.84 86.84
84.21 86.84
86.84 86.84
73.68 78.95
84.21 84.21
86.84 86.84
84.21 84.21
86.84 89.47
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 89.47
86.84 86.84
78.95 76.32
86.84 86.84
78.95 84.21
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 86.84
84.21 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
84.21 81.58
81.58 84.21
78.95 81.58
86.84 86.84
89.47 89.47
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
81.58 84.21
84.21 86.84
86.84 86.84
81.58 86.84
86.84 86.84
84.21 86.84
81.58 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
89.47 89.47
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
78.95 86.84
86.84 89.47
86.84 86.84
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 86.84
92.11 92.11
86.84 86.84
84.21 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
98.4 99.25
98.19 99.04
98.05 99.13
98.4 99.25
98.2 98.86
98.35 99.17
98.49 99.1
98.71 99.47
98.73 99.53
98.05 98.84
98.67 99.37
98.16 98.84
98.2 98.62
98.15 98.87
98.2 98.84
98.51 99.09
98.42 98.75
98.29 98.54
98.83 99.31
98.27 99.0
98.63 99.29
98.27 98.72
98.46 99.08
98.09 99.06
98.6 99.58
98.81 99.65
98.84 99.58
98.43 99.06
98.28 98.91
98.83 99.64
98.11 98.97
98.33 99.07
98.25 99.09
99.09 99.54
99.15 99.42
98.26 99.09
99.01 99.25
98.84 99.54
98.92 99.58
98.67 99.2
98.67 99.4
98.04 98.86
98.66 99.33
98.58 99.49
98.49 99.46
98.5 99.43
98.54 99.49
98.61 99.35
98.61 99.6
98.54 99.43
98.58 99.26
98.5 99.26
98.83 99.58
98.09 99.12
98.5 99.0
98.77 99.42
98.37 98.89
98.19 98.92
98.79 99.59
98.86 99.58
98.1 98.91
98.56 99.21
98.46 98.92
98.48 99.35
98.05 98.81
98.89 99.54
98.52 99.27
99.0 99.72
98.85 99.5
98.85 99.4
98.6 99.07
98.34 99.0
98.58 99.06
98.75 99.29
98.72 99.27
98.61 99.03
98.89 99.47
98.78 99.53
98.94 99.58
98.87 99.65
98.85 99.4
98.51 99.06
98.9 99.48
98.04 98.91
98.56 99.1
98.79 99.48
98.9 99.42
98.66 99.36
98.2 99.15
98.28 99.46
98.48 99.12
98.45 99.02
98.78 99.42
98.68 99.36
98.8 99.47
98.28 98.89
98.16 99.02
98.35 98.78
98.58 99.29
98.83 99.6
87.5 87.5
87.5 87.5
37.5 37.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
37.5 75.0
25.0 25.0
87.5 87.5
87.5 87.5
62.5 62.5
75.0 75.0
87.5 87.5
37.5 75.0
87.5 87.5
75.0 75.0
37.5 75.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
37.5 75.0
87.5 87.5
62.5 62.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
50.0 75.0
87.5 87.5
75.0 75.0
87.5 87.5
87.5 87.5
37.5 62.5
87.5 87.5
87.5 87.5
87.5 87.5
50.0 50.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
50.0 75.0
50.0 50.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
37.5 75.0
75.0 75.0
75.0 75.0
75.0 75.0
75.0 75.0
62.5 62.5
75.0 75.0
75.0 75.0
75.0 75.0
50.0 50.0
87.5 87.5
87.5 87.5
50.0 50.0
75.0 75.0
50.0 75.0
50.0 50.0
87.5 87.5
87.5 87.5
50.0 62.5
87.5 87.5
37.5 37.5
87.5 87.5
87.5 87.5
50.0 62.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
50.0 50.0
87.5 87.5
75.0 75.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
62.5 62.5
62.5 62.5
62.5 62.5
62.5 62.5
62.5 62.5
62.5 75.0
50.0 75.0
62.5 62.5
37.5 37.5
25.0 25.0
50.0 50.0
62.5 62.5
50.0 50.0
25.0 25.0
62.5 62.5
62.5 62.5
25.0 37.5
25.0 25.0
62.5 62.5
37.5 37.5
50.0 62.5
37.5 62.5
37.5 50.0
50.0 50.0
50.0 62.5
50.0 62.5
37.5 37.5
50.0 50.0
50.0 50.0
37.5 62.5
37.5 50.0
62.5 75.0
50.0 75.0
62.5 62.5
50.0 62.5
37.5 62.5
50.0 62.5
50.0 50.0
25.0 62.5
62.5 62.5
62.5 62.5
50.0 62.5
12.5 12.5
62.5 62.5
50.0 62.5
50.0 50.0
50.0 50.0
62.5 62.5
37.5 37.5
62.5 62.5
62.5 62.5
62.5 62.5
62.5 62.5
50.0 62.5
50.0 62.5
62.5 62.5
62.5 62.5
50.0 62.5
37.5 37.5
50.0 62.5
62.5 62.5
25.0 62.5
25.0 25.0
62.5 62.5
62.5 62.5
62.5 62.5
50.0 50.0
62.5 62.5
62.5 62.5
50.0 50.0
25.0 25.0
37.5 37.5
50.0 50.0
50.0 50.0
37.5 50.0
50.0 62.5
37.5 62.5
62.5 50.0
25.0 62.5
37.5 50.0
50.0 62.5
37.5 50.0
50.0 50.0
75.0 75.0
50.0 50.0
50.0 62.5
50.0 50.0
50.0 62.5
62.5 62.5
62.5 62.5
62.5 62.5
37.5 37.5
37.5 50.0
50.0 62.5
50.0 50.0
50.0 62.5
12.5 12.5
37.5 37.5
25.0 25.0
50.0 50.0
45.45 54.55
63.64 63.64
54.55 54.55
63.64 63.64
36.36 36.36
36.36 36.36
45.45 54.55
36.36 36.36
72.73 72.73
63.64 72.73
63.64 72.73
45.45 45.45
63.64 63.64
54.55 54.55
45.45 45.45
54.55 54.55
63.64 72.73
45.45 45.45
27.27 36.36
81.82 81.82
63.64 72.73
63.64 54.55
63.64 63.64
63.64 63.64
63.64 72.73
63.64 72.73
54.55 54.55
54.55 63.64
63.64 63.64
27.27 27.27
54.55 54.55
72.73 72.73
54.55 54.55
72.73 63.64
63.64 63.64
63.64 63.64
63.64 72.73
54.55 54.55
36.36 36.36
27.27 63.64
63.64 72.73
72.73 72.73
63.64 63.64
63.64 63.64
81.82 81.82
54.55 54.55
63.64 63.64
72.73 72.73
18.18 36.36
45.45 45.45
63.64 72.73
45.45 54.55
18.18 45.45
45.45 63.64
63.64 63.64
54.55 54.55
45.45 45.45
63.64 63.64
36.36 45.45
18.18 54.55
45.45 72.73
27.27 27.27
27.27 27.27
63.64 63.64
54.55 54.55
63.64 72.73
63.64 72.73
45.45 45.45
63.64 63.64
54.55 63.64
45.45 45.45
54.55 54.55
63.64 72.73
45.45 45.45
36.36 36.36
45.45 36.36
54.55 63.64
54.55 54.55
45.45 36.36
72.73 63.64
72.73 72.73
45.45 45.45
54.55 54.55
72.73 72.73
54.55 54.55
18.18 18.18
45.45 45.45
72.73 72.73
54.55 72.73
36.36 36.36
72.73 72.73
45.45 63.64
63.64 72.73
72.73 72.73
45.45 45.45
63.64 54.55
54.55 54.55
63.64 72.73
45.45 45.45
27.27 27.27
98.8 98.99
98.8 98.99
98.8 98.8
98.71 98.89
98.8 98.99
97.79 98.25
98.52 98.52
98.8 98.99
98.8 98.99
98.8 98.8
98.15 98.25
98.99 98.99
98.71 98.71
99.08 99.17
98.99 98.99
98.25 98.43
99.08 99.17
98.99 98.99
99.08 99.17
98.99 99.17
98.71 99.08
97.88 97.6
99.08 99.17
98.99 99.26
99.08 99.17
98.99 99.08
98.89 99.08
99.08 99.17
99.08 99.26
98.89 98.99
98.71 99.08
98.43 98.71
98.52 98.71
98.43 98.71
98.8 98.99
96.86 97.14
98.62 98.71
98.34 98.8
98.52 99.08
98.52 98.89
99.08 99.08
98.89 99.08
99.08 99.08
98.89 99.08
99.08 99.08
98.89 99.08
98.62 98.89
99.08 99.08
97.79 98.43
99.08 98.89
97.32 98.71
97.51 98.06
98.62 98.89
98.99 99.17
98.8 98.99
97.79 98.34
98.15 98.89
97.14 97.79
98.99 99.17
98.43 98.89
98.62 99.08
98.8 98.8
98.43 98.71
98.8 98.8
98.43 98.71
98.8 99.08
98.06 98.15
98.71 98.99
98.8 98.89
98.8 98.71
98.8 99.08
99.08 99.08
99.08 99.17
98.15 98.43
99.08 98.8
98.8 99.08
99.08 98.8
99.08 99.17
98.52 98.52
98.15 98.52
98.8 99.08
98.71 98.8
98.71 98.89
98.71 99.08
98.34 98.25
98.71 99.08
98.34 98.99
98.71 99.08
98.62 98.89
97.05 97.05
98.89 99.17
98.89 99.17
98.89 99.17
98.89 99.17
98.89 98.99
98.89 99.17
98.71 98.89
98.89 99.08
98.8 98.89
98.25 98.71
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
50.0 50.0
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
33.33 66.67
66.67 66.67
83.33 83.33
66.67 66.67
66.67 66.67
83.33 83.33
66.67 66.67
66.67 66.67
66.67 66.67
50.0 66.67
66.67 66.67
83.33 83.33
83.33 83.33
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
50.0 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
50.0 66.67
83.33 83.33
66.67 66.67
83.33 83.33
50.0 50.0
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
16.67 66.67
50.0 50.0
83.33 83.33
83.33 83.33
50.0 66.67
83.33 83.33
83.33 83.33
66.67 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
66.67 66.67
83.33 83.33
50.0 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
83.33 66.67
83.33 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
83.33 83.33
83.33 83.33
33.33 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
66.67 66.67
83.33 83.33
66.67 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
89.12 91.11
88.73 89.12
90.45 91.91
90.98 91.51
92.04 93.1
92.71 94.56
91.38 92.71
90.72 92.71
90.05 91.25
89.39 90.45
92.84 93.63
92.84 94.3
92.04 92.44
91.25 92.18
92.04 93.24
90.05 91.25
90.98 91.51
94.56 94.96
93.37 94.56
90.19 91.78
90.32 91.64
94.69 94.83
93.77 94.83
93.77 94.43
91.51 92.18
90.05 90.85
90.32 91.11
93.5 94.83
94.43 95.09
90.45 91.91
88.59 90.19
89.12 90.85
89.26 90.72
90.85 92.31
92.97 94.03
89.39 90.19
90.72 92.31
92.97 94.3
91.64 92.57
93.1 94.3
91.11 92.57
90.19 91.64
90.98 91.91
90.19 91.38
89.92 91.11
90.05 90.85
91.78 91.38
91.91 92.31
90.32 90.72
90.85 91.38
92.84 93.37
89.79 91.25
93.5 94.56
89.12 90.19
89.92 91.51
94.56 95.09
94.3 95.23
93.63 94.56
92.84 94.3
93.63 94.56
90.19 90.45
93.77 94.03
92.04 92.44
94.3 94.03
90.72 90.98
90.19 91.64
88.33 89.66
90.85 91.78
91.51 91.64
88.73 89.66
90.32 91.64
89.79 92.31
91.91 92.84
88.59 89.66
90.45 92.04
89.92 90.98
90.98 91.38
90.58 90.72
89.92 91.11
89.52 91.64
92.18 93.1
91.78 92.71
90.32 91.64
90.58 91.25
91.38 92.44
91.38 91.64
92.71 93.77
92.71 93.5
91.78 93.5
92.04 93.63
91.78 92.57
91.11 91.78
89.12 89.66
88.06 90.32
93.77 94.3
90.45 91.64
88.2 89.66
93.63 94.16
92.04 92.71
89.26 91.38
83.29 91.33
84.44 91.58
82.4 88.78
81.89 90.56
83.29 90.94
83.29 91.07
81.12 88.52
82.14 88.39
83.67 89.67
81.76 89.29
82.27 88.52
82.53 90.82
82.91 89.41
82.91 89.8
82.02 86.73
85.59 91.84
82.27 89.67
81.25 90.69
84.31 90.69
84.18 90.18
83.04 89.03
82.91 90.69
82.78 89.03
81.89 89.8
82.78 90.18
83.93 90.94
82.4 89.03
81.63 88.52
81.51 90.43
83.8 89.92
80.74 88.52
83.16 89.67
82.53 89.92
82.4 89.29
82.27 89.92
83.67 90.56
83.55 89.8
82.27 90.94
84.31 90.56
82.91 90.05
81.89 88.27
82.02 88.01
84.95 90.43
83.16 88.9
84.18 90.69
84.06 90.69
81.76 89.92
82.14 90.94
83.42 90.69
84.69 90.82
78.83 89.67
82.91 89.41
84.06 87.63
81.63 91.07
82.4 88.78
79.21 89.03
81.76 91.58
83.55 89.29
79.59 91.58
80.74 91.84
82.02 89.92
81.89 89.16
81.63 89.67
82.27 90.56
80.36 90.94
84.18 91.45
81.38 88.78
81.76 90.69
83.04 91.07
82.02 89.16
81.63 90.82
82.27 88.78
80.74 89.29
82.65 90.56
82.14 89.67
81.38 90.18
82.53 89.29
81.12 90.56
82.14 91.2
81.89 90.31
83.16 88.78
83.16 91.07
82.78 91.71
80.48 88.78
82.78 89.54
81.76 90.05
82.14 88.78
82.4 88.65
83.04 89.41
82.14 88.65
81.51 90.31
82.27 90.82
80.48 90.05
82.65 88.27
81.89 89.16
82.02 88.39
80.1 88.27
82.65 90.69
82.4 90.43
81.38 90.18
27.27 27.27
54.55 54.55
45.45 45.45
63.64 63.64
54.55 54.55
36.36 36.36
27.27 36.36
36.36 36.36
54.55 54.55
63.64 63.64
9.09 9.09
45.45 45.45
45.45 45.45
36.36 36.36
45.45 45.45
45.45 36.36
18.18 18.18
54.55 54.55
45.45 45.45
9.09 9.09
45.45 36.36
27.27 27.27
45.45 45.45
27.27 36.36
27.27 27.27
36.36 36.36
36.36 36.36
27.27 27.27
18.18 18.18
27.27 27.27
36.36 36.36
63.64 63.64
27.27 27.27
27.27 27.27
45.45 45.45
36.36 36.36
36.36 45.45
54.55 45.45
72.73 72.73
36.36 54.55
54.55 54.55
54.55 54.55
45.45 45.45
27.27 45.45
63.64 63.64
54.55 63.64
36.36 36.36
45.45 45.45
36.36 36.36
45.45 45.45
27.27 27.27
45.45 36.36
63.64 63.64
27.27 27.27
36.36 36.36
63.64 63.64
27.27 36.36
63.64 63.64
18.18 18.18
36.36 36.36
27.27 27.27
45.45 54.55
27.27 27.27
63.64 63.64
54.55 63.64
54.55 54.55
54.55 54.55
54.55 63.64
45.45 45.45
45.45 54.55
27.27 27.27
36.36 36.36
54.55 54.55
63.64 63.64
27.27 27.27
27.27 27.27
27.27 27.27
45.45 45.45
36.36 36.36
36.36 36.36
18.18 18.18
36.36 36.36
63.64 63.64
27.27 27.27
36.36 45.45
63.64 63.64
36.36 36.36
36.36 36.36
27.27 27.27
36.36 36.36
9.09 9.09
9.09 9.09
9.09 9.09
36.36 36.36
63.64 63.64
36.36 45.45
63.64 63.64
45.45 45.45
0.0 0.0
27.27 27.27
81.12 88.39
85.46 91.07
84.06 90.43
85.71 91.07
80.99 89.41
84.31 91.07
84.82 91.45
81.38 88.01
81.12 87.88
80.61 87.5
83.8 91.07
78.83 88.39
78.7 87.12
80.36 86.86
83.16 89.8
83.42 90.94
78.06 86.22
84.44 90.18
77.55 86.99
85.08 90.82
83.67 90.82
83.29 89.41
83.42 89.8
81.63 88.78
81.51 90.69
83.8 90.43
84.18 89.67
80.23 86.1
82.14 90.05
79.34 89.41
79.59 87.5
78.57 88.14
78.06 88.01
82.4 89.67
82.53 91.2
83.29 89.03
83.29 88.01
78.19 87.37
83.04 89.67
77.68 86.35
80.99 88.52
80.99 88.01
81.89 88.78
84.06 89.41
81.63 88.14
82.02 88.39
78.57 86.99
80.99 88.65
80.61 86.86
80.74 87.24
85.46 91.45
84.57 90.43
79.46 88.27
85.33 89.54
78.83 87.12
86.1 90.43
83.67 89.41
86.22 90.82
85.46 90.56
79.59 88.27
82.02 89.29
82.4 90.05
82.27 89.92
83.42 89.54
82.4 91.07
82.53 90.82
81.76 89.29
81.63 89.03
82.53 91.07
82.02 89.16
81.38 87.12
84.57 91.07
85.33 90.69
84.18 91.33
83.93 90.43
80.87 89.54
83.8 90.18
83.29 89.41
82.14 89.16
79.46 87.5
80.99 88.27
84.44 89.92
82.27 89.29
79.59 87.5
84.06 89.92
82.4 89.41
81.38 89.41
85.46 91.45
85.08 90.94
83.8 90.94
81.25 88.14
81.25 88.39
84.18 90.82
85.46 90.82
79.46 87.24
82.02 89.16
83.29 88.39
85.33 91.2
82.53 89.41
80.74 88.39
78.12 75.0
75.0 81.25
81.25 84.38
78.12 87.5
68.75 78.12
71.88 84.38
65.62 68.75
65.62 75.0
59.38 59.38
78.12 81.25
68.75 75.0
68.75 75.0
75.0 81.25
71.88 71.88
78.12 84.38
78.12 84.38
71.88 75.0
71.88 84.38
71.88 84.38
75.0 78.12
78.12 78.12
75.0 75.0
78.12 90.62
84.38 84.38
87.5 87.5
78.12 84.38
78.12 84.38
78.12 87.5
71.88 84.38
90.62 90.62
68.75 78.12
65.62 81.25
65.62 71.88
71.88 84.38
71.88 81.25
68.75 81.25
75.0 87.5
75.0 81.25
71.88 71.88
75.0 75.0
68.75 81.25
81.25 84.38
71.88 75.0
75.0 84.38
68.75 81.25
78.12 81.25
78.12 84.38
75.0 81.25
68.75 78.12
71.88 81.25
62.5 65.62
71.88 81.25
68.75 78.12
65.62 78.12
68.75 78.12
71.88 81.25
68.75 81.25
75.0 81.25
78.12 84.38
75.0 78.12
75.0 84.38
65.62 84.38
59.38 78.12
71.88 78.12
62.5 65.62
68.75 71.88
68.75 81.25
65.62 75.0
62.5 84.38
65.62 78.12
68.75 75.0
65.62 81.25
71.88 78.12
71.88 75.0
68.75 75.0
75.0 81.25
68.75 78.12
68.75 68.75
65.62 65.62
68.75 78.12
65.62 78.12
71.88 84.38
68.75 78.12
75.0 75.0
65.62 81.25
65.62 71.88
78.12 78.12
65.62 87.5
68.75 81.25
75.0 81.25
78.12 78.12
81.25 81.25
71.88 75.0
78.12 81.25
78.12 84.38
78.12 78.12
68.75 68.75
78.12 78.12
71.88 75.0
65.62 65.62
47.62 61.9
47.62 52.38
42.86 47.62
47.62 66.67
52.38 61.9
57.14 57.14
28.57 66.67
38.1 57.14
38.1 52.38
57.14 57.14
47.62 57.14
38.1 47.62
38.1 61.9
42.86 47.62
66.67 66.67
57.14 61.9
38.1 42.86
52.38 61.9
38.1 66.67
47.62 66.67
38.1 52.38
57.14 66.67
61.9 57.14
47.62 52.38
52.38 66.67
33.33 33.33
47.62 71.43
47.62 61.9
28.57 47.62
47.62 61.9
47.62 66.67
47.62 57.14
33.33 61.9
57.14 57.14
52.38 57.14
47.62 71.43
52.38 61.9
52.38 61.9
57.14 61.9
57.14 66.67
52.38 52.38
42.86 71.43
33.33 57.14
38.1 38.1
47.62 71.43
52.38 71.43
42.86 47.62
38.1 57.14
38.1 52.38
57.14 61.9
61.9 71.43
52.38 57.14
66.67 66.67
52.38 57.14
23.81 42.86
52.38 57.14
47.62 52.38
33.33 38.1
57.14 57.14
66.67 66.67
47.62 52.38
47.62 66.67
38.1 33.33
52.38 66.67
42.86 66.67
38.1 42.86
38.1 47.62
47.62 66.67
57.14 61.9
42.86 52.38
28.57 66.67
47.62 61.9
42.86 47.62
28.57 61.9
52.38 61.9
23.81 33.33
42.86 57.14
47.62 61.9
52.38 61.9
47.62 66.67
38.1 42.86
57.14 66.67
38.1 57.14
52.38 71.43
23.81 23.81
52.38 61.9
52.38 57.14
52.38 66.67
52.38 71.43
57.14 66.67
38.1 52.38
47.62 57.14
57.14 57.14
52.38 57.14
47.62 61.9
42.86 42.86
38.1 47.62
42.86 42.86
52.38 61.9
57.14 61.9
95.5 97.26
94.84 97.16
95.6 97.22
95.38 97.0
94.92 97.02
95.96 97.78
96.0 97.06
94.68 96.98
95.9 97.7
95.28 97.26
95.24 96.86
95.32 96.96
95.06 96.88
95.02 97.26
96.3 97.36
96.52 97.6
95.44 97.26
95.48 97.16
95.2 96.86
95.0 97.02
95.72 97.34
95.72 97.06
95.22 97.08
95.1 96.98
95.7 97.3
95.02 97.1
96.04 97.76
95.48 97.0
95.56 97.18
95.44 97.08
95.32 97.12
95.16 96.74
94.92 96.62
95.02 97.1
95.2 97.2
95.74 97.46
95.18 97.14
95.54 96.94
95.44 97.16
95.02 96.96
95.6 97.0
95.24 96.82
95.94 97.36
95.36 97.0
95.3 97.26
95.14 97.06
95.2 97.08
96.56 97.66
95.98 97.66
95.66 97.78
95.32 97.26
95.18 97.18
95.56 97.32
95.44 97.48
96.0 97.58
95.84 97.4
95.88 97.54
95.0 97.34
95.24 97.16
95.64 97.6
95.56 97.56
96.04 97.74
95.86 97.52
95.82 97.12
96.12 97.66
95.0 97.04
95.6 97.22
95.38 97.18
95.86 97.36
95.76 97.7
95.04 97.02
95.3 97.26
95.78 97.26
95.16 97.02
95.44 97.1
95.56 97.16
95.12 97.18
95.7 97.2
95.48 97.48
95.3 97.1
95.28 97.14
95.72 97.6
95.24 97.28
95.12 97.36
95.34 97.16
95.0 96.94
95.54 97.5
95.12 97.12
95.3 97.36
95.34 96.98
95.3 97.08
95.82 97.3
95.7 97.3
95.58 97.3
95.3 97.24
95.5 97.28
95.42 97.2
95.32 97.02
95.44 97.62
95.44 97.1
22.22 22.22
33.33 33.33
44.44 44.44
33.33 33.33
22.22 22.22
22.22 22.22
22.22 22.22
22.22 33.33
44.44 55.56
33.33 33.33
11.11 11.11
33.33 55.56
44.44 44.44
33.33 33.33
11.11 11.11
44.44 55.56
22.22 33.33
33.33 33.33
44.44 55.56
44.44 44.44
22.22 22.22
11.11 22.22
22.22 22.22
22.22 33.33
33.33 33.33
33.33 33.33
33.33 33.33
0.0 0.0
22.22 22.22
44.44 44.44
22.22 44.44
33.33 44.44
22.22 33.33
44.44 33.33
22.22 33.33
0.0 0.0
33.33 44.44
22.22 55.56
33.33 44.44
11.11 11.11
22.22 33.33
22.22 22.22
33.33 33.33
22.22 22.22
33.33 44.44
33.33 44.44
22.22 33.33
33.33 44.44
33.33 33.33
11.11 11.11
22.22 33.33
22.22 33.33
22.22 33.33
33.33 33.33
33.33 33.33
33.33 33.33
22.22 44.44
11.11 11.11
33.33 33.33
33.33 33.33
44.44 55.56
22.22 22.22
11.11 44.44
33.33 33.33
11.11 11.11
11.11 55.56
11.11 44.44
22.22 11.11
33.33 44.44
33.33 44.44
55.56 55.56
33.33 44.44
11.11 44.44
44.44 44.44
44.44 44.44
44.44 44.44
22.22 22.22
22.22 55.56
44.44 44.44
22.22 22.22
33.33 33.33
11.11 11.11
33.33 33.33
33.33 44.44
22.22 33.33
44.44 44.44
33.33 44.44
33.33 44.44
33.33 33.33
55.56 55.56
22.22 44.44
22.22 44.44
44.44 44.44
44.44 33.33
22.22 33.33
33.33 44.44
33.33 33.33
33.33 44.44
33.33 11.11
44.44 44.44
33.33 33.33
33.33 55.56
11.11 22.22
22.22 66.67
22.22 77.78
44.44 44.44
0.0 11.11
11.11 22.22
11.11 11.11
22.22 33.33
22.22 33.33
44.44 66.67
44.44 55.56
44.44 66.67
44.44 66.67
33.33 44.44
33.33 55.56
33.33 55.56
11.11 22.22
33.33 55.56
33.33 44.44
33.33 33.33
22.22 22.22
22.22 44.44
22.22 66.67
22.22 22.22
11.11 11.11
33.33 44.44
22.22 55.56
0.0 0.0
11.11 55.56
22.22 44.44
11.11 11.11
22.22 33.33
22.22 44.44
22.22 22.22
22.22 22.22
22.22 33.33
22.22 44.44
22.22 33.33
22.22 22.22
22.22 33.33
22.22 44.44
11.11 11.11
11.11 22.22
22.22 44.44
22.22 77.78
11.11 22.22
33.33 55.56
22.22 44.44
22.22 22.22
22.22 44.44
11.11 33.33
22.22 22.22
22.22 44.44
22.22 33.33
11.11 22.22
33.33 66.67
11.11 55.56
33.33 44.44
33.33 44.44
22.22 55.56
22.22 44.44
22.22 55.56
0.0 11.11
33.33 44.44
22.22 44.44
22.22 44.44
11.11 22.22
22.22 33.33
33.33 33.33
22.22 33.33
33.33 44.44
33.33 66.67
11.11 33.33
11.11 44.44
22.22 44.44
11.11 55.56
11.11 55.56
0.0 0.0
22.22 55.56
22.22 22.22
22.22 33.33
22.22 44.44
22.22 77.78
11.11 44.44
33.33 33.33
11.11 33.33
11.11 11.11
33.33 55.56
11.11 44.44
44.44 55.56
33.33 55.56
22.22 44.44
22.22 44.44
33.33 66.67
11.11 44.44
22.22 44.44
22.22 22.22
11.11 11.11
83.92 90.93
83.81 88.97
82.37 86.7
83.92 89.07
82.27 89.28
83.61 90.21
83.61 89.69
81.96 90.62
83.3 88.45
82.68 86.49
85.05 90.31
83.92 90.31
82.68 88.25
81.96 86.91
83.3 90.1
82.58 88.76
84.12 90.31
81.34 86.7
83.61 90.52
83.51 90.52
83.3 89.07
84.02 89.69
81.86 89.07
85.26 90.1
84.33 90.1
85.26 89.48
82.58 89.28
83.09 88.76
82.99 90.1
84.54 89.18
82.78 87.01
81.86 88.76
81.55 87.53
82.47 88.25
81.96 88.04
84.54 90.31
81.13 86.08
83.81 90.0
82.89 88.87
81.34 86.49
84.33 87.73
82.27 87.73
84.54 91.24
84.43 90.93
85.46 90.21
82.47 88.45
84.54 90.41
84.33 91.86
82.68 88.56
82.68 87.63
82.99 89.38
82.99 88.87
81.65 88.25
85.05 89.69
82.06 88.66
82.06 88.97
81.96 88.97
83.4 89.18
84.33 89.9
82.68 89.28
84.33 88.87
84.95 88.45
84.12 89.79
85.26 89.48
81.65 85.36
84.74 91.13
85.36 91.13
84.12 90.52
82.78 89.28
83.4 89.69
81.34 88.87
83.4 88.97
81.13 89.28
81.96 88.14
84.02 90.82
81.75 86.49
82.37 89.59
82.16 90.21
84.74 90.41
84.33 89.59
82.99 89.48
81.75 89.28
81.44 87.84
83.3 89.9
81.03 88.97
83.3 89.69
81.13 87.32
85.67 90.72
83.61 89.28
82.16 88.66
83.71 87.94
81.44 86.7
83.51 90.0
83.61 88.76
84.54 91.65
84.54 90.41
84.74 90.21
82.89 87.11
81.96 88.14
81.34 88.04
91.0 95.91
92.06 93.22
89.95 92.87
90.89 95.21
90.42 94.16
90.65 93.93
95.33 96.26
94.16 94.86
89.49 89.6
92.64 93.34
94.51 95.79
90.3 95.09
92.29 96.38
91.47 94.98
90.77 93.22
92.87 93.46
90.3 94.86
95.33 96.5
95.21 96.26
89.49 89.72
90.3 95.79
89.6 91.82
92.06 93.46
94.74 95.33
95.09 96.5
89.72 93.57
90.77 92.52
89.84 95.44
91.24 92.76
91.71 93.34
92.06 94.74
96.14 97.31
93.93 95.33
95.56 97.08
89.37 89.6
91.94 96.03
90.19 96.85
92.76 94.63
94.74 95.91
94.28 95.33
94.86 97.2
90.42 94.98
90.07 93.46
90.89 91.94
92.06 95.68
95.33 97.2
93.69 94.74
94.39 94.98
92.64 96.14
95.68 96.26
92.76 94.63
91.0 95.68
96.03 95.68
94.39 95.68
96.14 97.31
90.89 92.64
94.04 95.09
95.21 96.5
94.86 96.61
94.04 95.56
93.93 94.51
93.57 94.98
90.54 94.86
90.42 92.52
91.71 95.68
91.12 95.91
89.72 92.87
94.04 94.98
93.46 94.74
91.0 94.39
94.39 94.98
93.57 95.79
90.77 93.46
94.63 96.5
90.65 94.28
91.94 96.73
91.59 93.34
91.24 94.39
91.71 94.16
93.11 95.56
88.2 89.84
94.28 97.43
96.38 96.5
94.51 95.68
92.64 94.39
94.04 95.21
95.91 96.96
88.67 92.87
94.51 96.14
94.51 96.26
89.84 95.33
94.04 95.44
94.04 95.21
94.98 95.91
95.44 96.61
91.71 95.56
93.34 96.5
92.41 94.63
93.57 96.61
90.42 95.68
50.0 64.29
64.29 64.29
71.43 64.29
35.71 50.0
64.29 64.29
57.14 57.14
71.43 71.43
64.29 64.29
50.0 71.43
42.86 42.86
71.43 71.43
64.29 71.43
57.14 64.29
57.14 64.29
35.71 35.71
50.0 50.0
57.14 64.29
64.29 71.43
42.86 50.0
42.86 50.0
57.14 64.29
57.14 64.29
71.43 71.43
42.86 42.86
71.43 71.43
64.29 71.43
50.0 50.0
50.0 50.0
28.57 50.0
57.14 57.14
64.29 71.43
71.43 71.43
57.14 71.43
71.43 71.43
57.14 64.29
64.29 64.29
57.14 64.29
50.0 50.0
64.29 64.29
57.14 57.14
35.71 35.71
57.14 64.29
64.29 71.43
50.0 50.0
42.86 64.29
57.14 64.29
57.14 64.29
57.14 57.14
50.0 50.0
42.86 50.0
50.0 50.0
28.57 50.0
50.0 57.14
50.0 57.14
50.0 50.0
57.14 57.14
50.0 50.0
35.71 64.29
64.29 64.29
71.43 71.43
42.86 57.14
64.29 71.43
71.43 71.43
57.14 64.29
64.29 64.29
50.0 57.14
57.14 57.14
57.14 64.29
42.86 42.86
50.0 50.0
50.0 71.43
42.86 57.14
57.14 78.57
50.0 50.0
64.29 64.29
57.14 57.14
50.0 71.43
57.14 64.29
71.43 71.43
57.14 57.14
42.86 42.86
71.43 71.43
64.29 64.29
50.0 57.14
71.43 71.43
71.43 71.43
42.86 64.29
64.29 64.29
64.29 64.29
71.43 64.29
50.0 50.0
50.0 64.29
71.43 71.43
50.0 57.14
50.0 50.0
50.0 57.14
57.14 57.14
64.29 71.43
50.0 57.14
57.14 57.14
47.8 68.8
47.4 71.2
45.6 72.8
46.8 69.4
48.6 68.6
45.6 70.0
47.4 70.8
49.0 69.4
47.6 68.2
43.2 69.4
49.2 66.8
45.0 72.4
44.4 69.0
42.8 65.4
46.2 69.6
47.0 69.0
49.2 69.2
44.8 69.6
44.2 68.0
50.2 72.6
48.6 70.2
46.4 71.0
52.4 72.4
48.2 71.2
48.2 65.6
48.8 70.0
48.0 67.6
48.2 70.6
44.2 66.4
50.2 70.8
48.0 70.6
41.2 64.4
44.6 70.2
41.8 67.0
44.6 66.6
44.2 68.6
45.6 71.8
43.6 71.2
45.8 69.8
46.8 72.8
49.2 69.0
44.4 68.4
46.6 67.2
44.2 64.6
49.8 72.0
47.6 69.0
46.8 70.8
48.8 76.0
46.0 70.0
51.0 71.2
47.2 73.0
45.0 67.0
42.6 65.4
45.0 63.0
47.8 69.6
46.6 70.8
42.0 64.2
46.8 68.8
45.2 65.8
44.8 67.8
47.0 70.4
47.8 69.8
44.0 69.2
50.8 72.6
47.0 67.4
45.2 70.4
47.4 72.0
45.2 71.2
46.2 70.8
49.8 73.2
51.6 73.4
48.0 66.2
50.0 70.4
50.4 65.4
48.8 70.2
49.4 69.4
45.4 66.4
50.8 69.4
48.8 67.8
47.8 67.2
51.2 67.4
47.6 66.2
46.4 71.0
48.0 65.6
54.4 72.4
50.8 73.8
49.6 71.8
48.8 69.0
48.4 70.6
48.8 72.8
42.8 64.6
46.2 70.4
50.8 72.2
42.8 71.0
46.8 66.8
46.8 68.6
51.0 71.2
44.6 67.0
43.6 69.6
45.2 66.2
14.29 21.43
14.29 35.71
28.57 50.0
42.86 42.86
21.43 50.0
28.57 42.86
21.43 21.43
35.71 35.71
35.71 42.86
35.71 35.71
28.57 42.86
21.43 35.71
14.29 35.71
35.71 35.71
42.86 42.86
28.57 57.14
7.14 7.14
21.43 35.71
28.57 50.0
28.57 50.0
28.57 42.86
42.86 42.86
28.57 50.0
21.43 35.71
35.71 50.0
28.57 50.0
28.57 50.0
21.43 42.86
35.71 50.0
21.43 35.71
21.43 50.0
7.14 7.14
28.57 42.86
28.57 42.86
7.14 7.14
7.14 7.14
35.71 35.71
28.57 50.0
14.29 21.43
35.71 42.86
28.57 50.0
21.43 35.71
28.57 50.0
35.71 35.71
28.57 50.0
21.43 42.86
21.43 50.0
28.57 50.0
21.43 42.86
28.57 42.86
28.57 42.86
42.86 50.0
21.43 21.43
35.71 42.86
7.14 7.14
28.57 50.0
28.57 50.0
35.71 28.57
21.43 42.86
35.71 50.0
28.57 35.71
28.57 28.57
28.57 42.86
21.43 42.86
28.57 42.86
21.43 35.71
21.43 42.86
28.57 50.0
21.43 42.86
21.43 42.86
28.57 35.71
35.71 35.71
14.29 14.29
7.14 7.14
21.43 42.86
21.43 42.86
42.86 42.86
21.43 42.86
21.43 28.57
42.86 35.71
21.43 35.71
28.57 42.86
14.29 50.0
28.57 50.0
35.71 35.71
28.57 35.71
14.29 42.86
28.57 50.0
28.57 42.86
28.57 35.71
21.43 28.57
28.57 42.86
28.57 28.57
28.57 28.57
21.43 42.86
28.57 42.86
28.57 28.57
35.71 42.86
28.57 35.71
21.43 21.43
14.29 14.29
42.86 42.86
42.86 42.86
57.14 57.14
42.86 57.14
0.0 0.0
42.86 57.14
14.29 14.29
57.14 57.14
0.0 0.0
42.86 42.86
0.0 0.0
28.57 28.57
42.86 42.86
42.86 57.14
14.29 14.29
42.86 57.14
57.14 57.14
42.86 42.86
57.14 57.14
71.43 71.43
14.29 14.29
57.14 57.14
57.14 57.14
28.57 28.57
14.29 14.29
14.29 14.29
57.14 57.14
28.57 28.57
28.57 42.86
14.29 14.29
28.57 57.14
57.14 57.14
42.86 57.14
42.86 42.86
42.86 57.14
57.14 57.14
57.14 57.14
14.29 14.29
14.29 14.29
42.86 42.86
28.57 28.57
42.86 42.86
42.86 57.14
14.29 14.29
57.14 57.14
14.29 14.29
0.0 0.0
0.0 0.0
14.29 14.29
42.86 42.86
71.43 71.43
28.57 28.57
71.43 71.43
28.57 28.57
71.43 71.43
71.43 71.43
14.29 14.29
0.0 0.0
14.29 14.29
57.14 57.14
57.14 57.14
14.29 14.29
28.57 28.57
42.86 57.14
28.57 28.57
42.86 42.86
0.0 0.0
28.57 28.57
14.29 14.29
0.0 0.0
57.14 57.14
42.86 42.86
57.14 57.14
42.86 42.86
42.86 42.86
14.29 14.29
14.29 14.29
14.29 14.29
42.86 57.14
28.57 57.14
57.14 57.14
57.14 57.14
0.0 0.0
14.29 14.29
14.29 14.29
28.57 28.57
14.29 14.29
0.0 0.0
57.14 57.14
14.29 14.29
42.86 57.14
42.86 42.86
57.14 57.14
42.86 42.86
14.29 14.29
14.29 14.29
42.86 42.86
57.14 57.14
28.57 28.57
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
75.0 75.0
25.0 50.0
75.0 75.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
75.0 75.0
50.0 50.0
75.0 75.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
75.0 75.0
50.0 50.0
50.0 50.0
75.0 75.0
75.0 75.0
75.0 75.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
98.72 99.29
99.49 99.49
98.65 99.49
97.3 99.29
99.23 99.49
97.43 99.17
99.17 99.36
98.4 99.29
97.5 99.29
97.69 99.42
97.69 99.29
99.23 99.42
98.4 99.55
98.4 99.55
97.3 99.29
98.78 99.36
97.95 99.42
97.88 99.23
98.78 98.78
99.1 99.29
97.3 99.23
96.66 99.17
98.4 98.97
98.33 99.04
98.65 98.65
98.52 99.1
97.3 97.5
98.52 98.78
97.24 97.3
97.18 97.75
96.73 99.23
98.52 98.97
98.4 99.1
98.72 98.91
98.33 99.1
98.72 99.42
98.59 99.04
98.59 98.91
97.88 98.14
96.85 99.1
98.84 99.42
97.63 99.61
98.01 99.17
98.78 99.36
97.75 99.49
98.14 99.49
98.01 99.23
97.56 98.2
98.84 99.61
98.65 99.23
99.17 99.42
99.23 99.23
99.17 99.29
98.33 99.1
98.4 98.91
98.52 99.55
98.59 99.1
98.59 99.55
98.46 99.49
98.27 98.78
98.91 99.29
98.65 99.55
97.69 99.42
98.65 99.55
98.65 99.55
98.65 99.29
98.4 99.49
97.75 98.2
98.59 99.17
97.37 99.55
99.23 99.55
99.04 99.42
98.14 99.42
96.85 99.42
96.79 98.78
97.11 99.36
98.97 99.42
98.27 98.97
97.69 99.36
98.65 99.17
97.5 99.36
97.69 99.36
99.1 99.49
98.91 99.61
98.72 99.42
98.84 98.97
98.4 99.29
98.52 99.42
98.84 99.36
98.91 99.42
99.29 99.29
97.24 99.36
97.5 97.5
97.05 99.17
98.65 99.42
98.2 99.55
98.2 99.36
98.52 99.23
98.14 99.04
98.4 99.42
33.33 33.33
0.0 0.0
0.0 0.0
50.0 50.0
33.33 33.33
16.67 16.67
33.33 33.33
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 33.33
0.0 0.0
33.33 33.33
16.67 33.33
33.33 33.33
16.67 16.67
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
16.67 33.33
16.67 16.67
0.0 0.0
16.67 16.67
50.0 50.0
16.67 16.67
33.33 33.33
16.67 16.67
33.33 33.33
50.0 50.0
50.0 50.0
16.67 16.67
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
50.0 50.0
33.33 50.0
33.33 33.33
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
33.33 33.33
0.0 0.0
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
0.0 0.0
50.0 50.0
50.0 50.0
33.33 33.33
50.0 50.0
50.0 50.0
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
33.33 33.33
16.67 16.67
33.33 33.33
33.33 50.0
33.33 33.33
33.33 33.33
0.0 0.0
50.0 50.0
33.33 33.33
33.33 50.0
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
16.67 50.0
16.67 16.67
33.33 33.33
16.67 33.33
16.67 16.67
16.67 33.33
33.33 33.33
50.0 50.0
86.84 89.47
86.84 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
84.21 89.47
89.47 89.47
84.21 89.47
89.47 89.47
89.47 89.47
92.11 92.11
89.47 89.47
86.84 89.47
84.21 84.21
81.58 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
86.84 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
89.47 89.47
81.58 86.84
89.47 89.47
84.21 84.21
86.84 89.47
86.84 89.47
86.84 86.84
92.11 89.47
86.84 89.47
89.47 89.47
89.47 89.47
92.11 92.11
89.47 89.47
89.47 89.47
89.47 89.47
92.11 92.11
78.95 81.58
86.84 89.47
81.58 81.58
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
84.21 89.47
89.47 89.47
89.47 89.47
78.95 84.21
89.47 89.47
89.47 89.47
86.84 89.47
78.95 84.21
81.58 84.21
73.68 73.68
86.84 86.84
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
84.21 89.47
89.47 89.47
86.84 89.47
89.47 89.47
86.84 89.47
89.47 86.84
89.47 89.47
84.21 89.47
89.47 89.47
86.84 86.84
89.47 89.47
89.47 89.47
89.47 89.47
84.21 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
84.21 84.21
89.47 89.47
86.84 86.84
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
76.32 84.21
84.21 89.47
86.84 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
50.0 56.25
43.75 62.5
50.0 62.5
50.0 56.25
37.5 56.25
50.0 56.25
31.25 56.25
50.0 62.5
50.0 68.75
43.75 62.5
31.25 56.25
43.75 62.5
43.75 62.5
37.5 62.5
43.75 68.75
25.0 31.25
43.75 62.5
43.75 62.5
37.5 62.5
43.75 62.5
43.75 68.75
43.75 62.5
43.75 62.5
37.5 68.75
50.0 62.5
50.0 62.5
50.0 68.75
31.25 31.25
18.75 31.25
50.0 62.5
50.0 68.75
50.0 62.5
43.75 62.5
50.0 62.5
25.0 25.0
37.5 56.25
50.0 68.75
50.0 62.5
50.0 62.5
43.75 50.0
50.0 62.5
50.0 62.5
43.75 62.5
43.75 62.5
43.75 62.5
43.75 62.5
31.25 31.25
43.75 56.25
25.0 50.0
25.0 25.0
50.0 68.75
43.75 68.75
50.0 62.5
37.5 62.5
50.0 62.5
50.0 62.5
37.5 37.5
50.0 62.5
50.0 62.5
43.75 56.25
43.75 56.25
50.0 62.5
37.5 68.75
50.0 62.5
50.0 56.25
50.0 56.25
50.0 56.25
50.0 56.25
50.0 68.75
50.0 56.25
50.0 62.5
50.0 68.75
50.0 62.5
43.75 62.5
50.0 68.75
50.0 68.75
50.0 62.5
43.75 62.5
50.0 62.5
50.0 62.5
50.0 75.0
50.0 62.5
50.0 68.75
43.75 68.75
50.0 68.75
50.0 75.0
43.75 62.5
43.75 62.5
43.75 62.5
43.75 68.75
31.25 43.75
37.5 56.25
50.0 62.5
50.0 62.5
50.0 62.5
43.75 62.5
50.0 62.5
43.75 50.0
43.75 62.5
50.0 56.25
76.0 84.0
60.0 60.0
76.0 88.0
56.0 72.0
88.0 88.0
76.0 84.0
76.0 84.0
72.0 72.0
88.0 88.0
88.0 88.0
64.0 72.0
72.0 72.0
60.0 72.0
88.0 88.0
56.0 88.0
68.0 72.0
88.0 88.0
68.0 88.0
88.0 88.0
64.0 76.0
60.0 80.0
64.0 68.0
68.0 88.0
72.0 88.0
72.0 84.0
72.0 72.0
60.0 76.0
44.0 44.0
64.0 80.0
64.0 68.0
72.0 88.0
56.0 64.0
88.0 88.0
48.0 76.0
48.0 56.0
56.0 72.0
80.0 88.0
88.0 88.0
72.0 68.0
56.0 68.0
60.0 84.0
56.0 68.0
60.0 68.0
52.0 76.0
68.0 68.0
60.0 84.0
64.0 84.0
68.0 68.0
56.0 72.0
60.0 68.0
56.0 64.0
52.0 60.0
52.0 56.0
64.0 84.0
64.0 80.0
64.0 72.0
68.0 76.0
72.0 76.0
64.0 72.0
48.0 64.0
52.0 64.0
76.0 84.0
60.0 72.0
76.0 84.0
60.0 64.0
72.0 80.0
64.0 72.0
56.0 56.0
48.0 84.0
52.0 56.0
68.0 68.0
84.0 84.0
84.0 84.0
60.0 76.0
72.0 76.0
84.0 84.0
52.0 64.0
64.0 68.0
68.0 76.0
52.0 64.0
60.0 64.0
80.0 84.0
84.0 84.0
84.0 84.0
56.0 68.0
76.0 76.0
64.0 64.0
80.0 84.0
52.0 76.0
76.0 76.0
72.0 72.0
64.0 80.0
72.0 88.0
68.0 76.0
64.0 68.0
64.0 72.0
68.0 72.0
60.0 80.0
68.0 76.0
72.0 88.0
99.9 99.92
99.9 99.92
99.97 99.97
99.9 99.93
99.9 99.92
99.91 99.92
99.9 99.92
99.9 99.92
99.9 99.92
99.89 99.91
99.9 99.92
99.89 99.91
99.91 99.92
99.89 99.91
99.89 99.92
99.9 99.92
99.89 99.9
99.89 99.92
99.89 99.91
99.89 99.91
99.88 99.91
99.95 99.97
99.86 99.9
99.88 99.91
99.88 99.91
99.89 99.91
99.88 99.91
99.89 99.92
99.88 99.91
99.88 99.91
99.88 99.91
99.88 99.9
99.89 99.91
99.89 99.91
99.89 99.9
99.88 99.91
99.9 99.91
99.89 99.91
99.89 99.92
99.89 99.92
99.88 99.91
99.88 99.91
99.88 99.92
99.89 99.91
99.88 99.92
99.89 99.91
99.89 99.92
99.89 99.92
99.89 99.91
99.89 99.92
99.9 99.91
99.89 99.91
99.89 99.92
99.9 99.92
99.89 99.9
99.95 99.96
99.9 99.92
99.9 99.92
99.9 99.91
99.9 99.92
99.89 99.91
99.89 99.91
99.89 99.91
99.9 99.92
99.9 99.91
99.89 99.92
99.89 99.91
99.9 99.91
99.89 99.92
99.89 99.91
99.89 99.91
99.89 99.92
99.88 99.91
99.89 99.91
99.89 99.91
99.89 99.91
99.89 99.91
99.89 99.91
99.88 99.9
99.9 99.92
99.97 99.97
99.9 99.91
99.9 99.91
99.89 99.92
99.91 99.93
99.91 99.92
99.96 99.97
99.9 99.92
99.89 99.92
99.9 99.91
99.89 99.91
99.9 99.92
99.89 99.9
99.9 99.91
99.89 99.91
99.91 99.92
99.89 99.91
99.9 99.92
99.89 99.91
99.89 99.91
53.85 53.85
38.46 46.15
38.46 46.15
53.85 53.85
46.15 46.15
38.46 53.85
46.15 53.85
23.08 30.77
53.85 53.85
38.46 53.85
61.54 61.54
61.54 61.54
61.54 61.54
46.15 61.54
46.15 53.85
53.85 61.54
46.15 53.85
53.85 53.85
61.54 61.54
53.85 53.85
53.85 61.54
53.85 53.85
46.15 61.54
53.85 61.54
53.85 61.54
53.85 61.54
46.15 53.85
53.85 53.85
46.15 53.85
53.85 53.85
38.46 38.46
53.85 53.85
53.85 53.85
38.46 53.85
38.46 38.46
53.85 53.85
53.85 53.85
61.54 53.85
46.15 46.15
46.15 46.15
30.77 30.77
53.85 46.15
46.15 61.54
46.15 53.85
46.15 69.23
23.08 46.15
53.85 69.23
53.85 61.54
53.85 69.23
61.54 61.54
30.77 53.85
53.85 53.85
53.85 53.85
53.85 61.54
38.46 53.85
38.46 61.54
46.15 53.85
46.15 61.54
53.85 53.85
53.85 61.54
69.23 69.23
46.15 61.54
46.15 61.54
53.85 53.85
46.15 53.85
53.85 61.54
46.15 61.54
46.15 46.15
30.77 30.77
53.85 53.85
38.46 53.85
46.15 53.85
30.77 46.15
46.15 46.15
38.46 46.15
38.46 53.85
30.77 53.85
46.15 61.54
46.15 61.54
46.15 53.85
46.15 46.15
46.15 53.85
53.85 53.85
53.85 53.85
53.85 53.85
46.15 46.15
53.85 53.85
38.46 53.85
53.85 61.54
53.85 61.54
69.23 69.23
23.08 53.85
53.85 61.54
61.54 61.54
46.15 53.85
61.54 61.54
53.85 61.54
46.15 46.15
38.46 46.15
46.15 61.54
99.91 99.94
99.83 99.87
99.88 99.92
99.81 99.86
99.88 99.91
99.86 99.89
99.81 99.83
99.87 99.94
99.83 99.89
99.78 99.86
99.83 99.89
99.82 99.86
99.83 99.88
99.84 99.89
99.86 99.88
99.78 99.78
99.84 99.89
99.81 99.82
99.81 99.89
99.9 99.96
99.88 99.95
99.9 99.92
99.85 99.92
99.84 99.94
99.85 99.88
99.83 99.88
99.83 99.94
99.84 99.93
99.86 99.91
99.86 99.94
99.89 99.92
99.85 99.89
99.89 99.94
99.87 99.91
99.87 99.92
99.87 99.93
99.85 99.92
99.9 99.92
99.88 99.92
99.86 99.92
99.81 99.84
99.83 99.91
99.81 99.85
99.89 99.94
99.84 99.9
99.85 99.91
99.86 99.92
99.84 99.92
99.88 99.9
99.82 99.82
99.83 99.88
99.83 99.86
99.86 99.94
99.84 99.86
99.82 99.89
99.86 99.92
99.88 99.94
99.83 99.89
99.86 99.95
99.8 99.83
99.88 99.9
99.89 99.93
99.83 99.88
99.85 99.86
99.88 99.95
99.83 99.86
99.89 99.9
99.86 99.89
99.84 99.92
99.86 99.89
99.82 99.86
99.88 99.92
99.81 99.85
99.83 99.86
99.89 99.94
99.83 99.88
99.84 99.87
99.83 99.86
99.81 99.82
99.83 99.88
99.86 99.91
99.88 99.9
99.89 99.94
99.82 99.87
99.85 99.89
99.86 99.92
99.84 99.89
99.86 99.9
99.89 99.95
99.83 99.83
99.87 99.94
99.86 99.94
99.86 99.94
99.78 99.83
99.86 99.94
99.78 99.81
99.81 99.92
99.81 99.88
99.86 99.92
99.81 99.86
63.14 82.27
61.43 82.09
62.47 81.42
61.8 81.78
63.02 82.95
61.98 82.52
64.3 82.76
60.94 81.91
62.71 81.97
63.69 81.97
58.99 81.97
61.31 82.21
60.02 83.13
61.25 81.48
60.33 82.7
61.49 82.15
62.16 82.03
61.98 82.33
59.23 81.54
61.98 82.89
63.45 82.58
64.49 82.58
62.04 83.62
63.39 82.95
61.86 83.19
61.25 82.4
61.8 82.52
64.3 82.58
61.98 83.01
61.19 82.46
64.98 83.44
60.02 81.91
62.1 80.87
61.86 81.23
60.09 83.5
63.69 83.62
61.19 82.21
61.25 82.03
61.55 84.29
62.59 82.52
61.86 82.52
65.28 83.44
64.49 82.64
63.69 82.89
64.18 82.95
63.88 82.4
66.08 83.07
62.78 81.66
60.94 82.4
63.39 81.78
63.26 82.52
63.02 81.85
62.47 83.31
63.26 82.27
63.33 82.21
62.96 82.95
63.88 82.64
63.81 82.58
63.33 83.19
61.8 82.09
62.96 83.01
63.75 83.13
63.81 82.64
61.37 81.17
62.41 82.15
62.04 84.47
61.43 82.15
63.51 81.6
62.35 82.09
61.74 82.33
63.14 82.58
63.39 81.23
63.63 82.15
63.69 81.72
63.75 82.03
61.86 81.97
61.67 81.72
62.78 81.91
64.24 82.27
63.88 81.91
62.84 82.82
63.51 82.4
63.2 82.7
62.16 82.89
63.08 82.76
62.1 81.78
63.75 83.44
62.65 82.89
63.26 82.27
62.96 82.58
61.12 82.64
61.25 82.27
61.61 81.36
59.17 83.13
61.31 82.15
62.04 81.54
60.45 81.78
60.09 82.27
62.1 82.33
61.12 82.46
68.18 68.18
40.91 54.55
45.45 63.64
54.55 63.64
54.55 54.55
63.64 63.64
36.36 68.18
63.64 63.64
45.45 50.0
68.18 68.18
45.45 54.55
45.45 68.18
50.0 59.09
45.45 68.18
63.64 63.64
59.09 68.18
68.18 59.09
59.09 63.64
50.0 63.64
40.91 40.91
40.91 36.36
54.55 54.55
54.55 72.73
45.45 63.64
31.82 54.55
72.73 68.18
31.82 59.09
68.18 72.73
59.09 63.64
68.18 72.73
45.45 45.45
45.45 50.0
50.0 54.55
59.09 68.18
54.55 63.64
40.91 68.18
54.55 63.64
45.45 40.91
59.09 68.18
59.09 63.64
54.55 68.18
50.0 59.09
36.36 50.0
63.64 63.64
59.09 77.27
40.91 59.09
50.0 63.64
59.09 68.18
40.91 68.18
63.64 63.64
45.45 77.27
36.36 36.36
54.55 72.73
45.45 77.27
59.09 59.09
50.0 68.18
40.91 54.55
59.09 63.64
59.09 68.18
36.36 68.18
59.09 59.09
59.09 72.73
45.45 77.27
68.18 72.73
72.73 77.27
54.55 68.18
40.91 59.09
68.18 72.73
54.55 72.73
50.0 72.73
68.18 72.73
50.0 54.55
59.09 68.18
59.09 59.09
45.45 40.91
68.18 68.18
59.09 59.09
59.09 72.73
45.45 40.91
63.64 63.64
59.09 72.73
63.64 72.73
27.27 40.91
59.09 68.18
63.64 72.73
31.82 68.18
72.73 77.27
54.55 63.64
77.27 77.27
54.55 63.64
50.0 59.09
63.64 77.27
40.91 59.09
31.82 31.82
36.36 45.45
54.55 72.73
50.0 68.18
50.0 59.09
59.09 63.64
36.36 72.73
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
92.59 92.59
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
90.74 92.59
92.59 92.59
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
90.74 92.59
90.74 92.59
87.04 90.74
96.3 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
96.3 96.3
96.3 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
88.89 92.59
88.89 92.59
88.89 92.59
92.59 92.59
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
90.74 92.59
87.04 90.74
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
90.74 92.59
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
96.3 96.3
88.89 94.44
92.59 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
94.44 94.44
90.74 94.44
90.74 94.44
77.42 83.55
80.36 86.48
80.1 87.88
80.87 86.99
79.72 84.95
78.06 83.93
82.27 87.37
82.53 86.86
79.59 85.2
80.48 85.2
79.72 85.46
81.51 87.12
79.46 85.71
80.61 85.97
82.27 89.54
82.65 88.39
81.12 87.24
79.97 86.99
81.51 86.99
80.1 87.12
82.27 87.88
83.04 88.39
83.8 87.88
81.51 88.39
82.4 88.78
82.14 87.76
81.76 88.39
82.65 87.5
82.14 88.39
80.48 86.61
80.74 87.24
81.51 88.65
81.38 86.73
83.67 89.54
81.51 87.37
84.31 90.18
80.74 87.76
81.89 88.01
80.23 87.37
80.74 87.24
81.12 86.61
83.55 88.65
81.38 87.37
80.61 85.71
83.55 88.39
81.63 87.37
82.02 85.71
82.14 87.24
82.27 87.63
79.34 86.1
81.12 88.9
79.72 84.31
81.12 89.41
83.16 88.14
79.97 86.35
81.25 85.59
82.65 89.16
81.12 87.24
79.59 88.52
79.97 85.46
79.34 85.08
81.12 86.73
80.36 87.37
79.72 85.59
80.74 85.33
80.74 87.24
84.57 88.65
81.63 88.78
82.53 88.9
80.61 87.5
82.91 88.39
82.27 86.1
83.04 89.8
79.72 85.2
85.59 90.43
80.99 85.71
79.34 87.12
80.74 86.35
81.12 86.22
85.08 89.54
81.38 86.86
79.85 85.97
79.21 85.2
80.61 85.2
79.46 85.2
81.51 87.37
81.38 86.86
81.76 85.2
81.12 87.88
80.87 86.1
80.23 87.24
79.72 85.71
81.76 86.73
81.51 86.86
79.85 87.76
80.1 85.84
78.32 84.06
80.99 87.63
77.55 82.4
77.3 85.71
44.44 44.44
55.56 55.56
44.44 44.44
44.44 55.56
44.44 44.44
33.33 33.33
55.56 55.56
55.56 55.56
33.33 33.33
33.33 44.44
33.33 33.33
22.22 44.44
44.44 44.44
44.44 44.44
44.44 44.44
55.56 33.33
22.22 22.22
55.56 55.56
44.44 55.56
33.33 44.44
33.33 55.56
55.56 55.56
33.33 33.33
33.33 33.33
55.56 55.56
33.33 55.56
66.67 66.67
44.44 44.44
55.56 55.56
66.67 66.67
44.44 66.67
44.44 44.44
44.44 44.44
33.33 44.44
44.44 44.44
44.44 44.44
44.44 44.44
22.22 22.22
33.33 33.33
33.33 33.33
44.44 44.44
55.56 55.56
44.44 55.56
33.33 44.44
33.33 33.33
22.22 22.22
11.11 11.11
44.44 44.44
44.44 44.44
33.33 55.56
44.44 44.44
55.56 55.56
33.33 33.33
55.56 55.56
33.33 33.33
33.33 33.33
55.56 55.56
22.22 44.44
55.56 55.56
44.44 44.44
44.44 44.44
33.33 44.44
44.44 55.56
22.22 22.22
55.56 44.44
33.33 33.33
33.33 33.33
22.22 22.22
0.0 0.0
33.33 44.44
44.44 55.56
33.33 55.56
44.44 44.44
55.56 55.56
33.33 33.33
44.44 55.56
33.33 33.33
44.44 44.44
33.33 44.44
33.33 33.33
33.33 44.44
55.56 55.56
22.22 22.22
33.33 33.33
33.33 33.33
66.67 66.67
55.56 55.56
66.67 66.67
22.22 22.22
22.22 11.11
55.56 55.56
55.56 44.44
44.44 55.56
44.44 44.44
33.33 33.33
33.33 33.33
33.33 33.33
33.33 44.44
55.56 55.56
33.33 44.44


==> figures/SCATTERREDUC/suffisantes_both.txt <==
21.43 21.43
7.14 7.14
42.86 42.86
7.14 7.14
7.14 7.14
7.14 7.14
14.29 21.43
35.71 35.71
42.86 50.0
21.43 21.43
7.14 7.14
35.71 28.57
35.71 50.0
28.57 35.71
28.57 28.57
21.43 35.71
21.43 42.86
21.43 42.86
35.71 35.71
14.29 14.29
7.14 7.14
21.43 28.57
42.86 35.71
28.57 35.71
21.43 28.57
28.57 28.57
21.43 42.86
28.57 28.57
21.43 21.43
94.12 94.12
94.12 94.12
88.24 88.24
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
88.24 88.24
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
91.18 91.18
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
91.18 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
91.18 94.12
94.12 94.12
47.62 61.9
47.62 52.38
42.86 47.62
47.62 66.67
57.14 57.14
28.57 66.67
38.1 57.14
38.1 52.38
57.14 57.14
38.1 61.9
42.86 47.62
66.67 66.67
38.1 42.86
52.38 61.9
38.1 66.67
47.62 66.67
38.1 52.38
61.9 57.14
52.38 66.67
33.33 33.33
28.57 47.62
47.62 61.9
33.33 61.9
57.14 57.14
52.38 57.14
57.14 61.9
52.38 52.38
33.33 57.14
38.1 38.1
38.1 57.14
61.9 71.43
52.38 57.14
66.67 66.67
23.81 42.86
52.38 57.14
47.62 52.38
33.33 38.1
66.67 66.67
38.1 33.33
52.38 66.67
42.86 66.67
38.1 42.86
38.1 47.62
47.62 66.67
57.14 61.9
42.86 52.38
28.57 66.67
47.62 61.9
42.86 47.62
28.57 61.9
23.81 33.33
42.86 57.14
38.1 42.86
57.14 66.67
38.1 57.14
23.81 23.81
52.38 61.9
38.1 52.38
47.62 61.9
42.86 42.86
38.1 47.62
42.86 42.86
52.38 61.9
40.0 60.0
40.0 50.0
50.0 65.0
45.0 50.0
50.0 60.0
35.0 40.0
40.0 65.0
40.0 40.0
35.0 35.0
40.0 55.0
60.0 65.0
30.0 30.0
20.0 20.0
50.0 65.0
45.0 45.0
30.0 30.0
35.0 40.0
30.0 55.0
35.0 55.0
45.0 50.0
40.0 40.0
45.0 55.0
50.0 50.0
40.0 40.0
40.0 50.0
35.0 60.0
30.0 50.0
15.0 45.0
50.0 50.0
45.0 40.0
40.0 55.0
30.0 35.0
40.0 50.0
40.0 70.0
40.0 45.0
40.0 50.0
55.0 55.0
30.0 30.0
30.0 40.0
35.0 55.0
40.0 50.0
35.0 40.0
30.0 35.0
40.0 45.0
35.0 40.0
35.0 50.0
35.0 35.0
35.0 45.0
50.0 55.0
30.0 40.0
35.0 35.0
25.0 50.0
30.0 30.0
30.0 60.0
35.0 35.0
25.0 50.0
35.0 40.0
30.0 30.0
30.0 30.0
30.0 65.0
45.0 55.0
40.0 50.0
40.0 50.0
45.0 45.0
40.0 50.0
35.0 50.0
45.0 50.0
40.0 40.0
35.0 35.0
40.0 45.0
25.0 25.0
45.0 65.0
55.0 65.0
25.0 40.0
40.0 55.0
30.0 45.0
30.0 70.0
35.0 55.0
30.0 45.0
62.5 62.5
62.5 62.5
62.5 62.5
62.5 62.5
62.5 62.5
62.5 75.0
50.0 75.0
62.5 62.5
37.5 37.5
25.0 25.0
50.0 50.0
62.5 62.5
50.0 50.0
25.0 25.0
62.5 62.5
62.5 62.5
25.0 37.5
25.0 25.0
62.5 62.5
37.5 37.5
50.0 62.5
37.5 62.5
37.5 50.0
50.0 50.0
50.0 62.5
50.0 62.5
37.5 37.5
50.0 50.0
50.0 50.0
37.5 62.5
37.5 50.0
62.5 75.0
50.0 75.0
62.5 62.5
50.0 62.5
37.5 62.5
50.0 62.5
50.0 50.0
25.0 62.5
62.5 62.5
62.5 62.5
50.0 62.5
12.5 12.5
62.5 62.5
50.0 62.5
50.0 50.0
50.0 50.0
62.5 62.5
37.5 37.5
62.5 62.5
62.5 62.5
62.5 62.5
62.5 62.5
50.0 62.5
50.0 62.5
62.5 62.5
62.5 62.5
50.0 62.5
37.5 37.5
50.0 62.5
62.5 62.5
25.0 62.5
25.0 25.0
62.5 62.5
62.5 62.5
62.5 62.5
50.0 50.0
62.5 62.5
62.5 62.5
50.0 50.0
25.0 25.0
37.5 37.5
50.0 50.0
50.0 50.0
37.5 50.0
50.0 62.5
37.5 62.5
62.5 50.0
25.0 62.5
37.5 50.0
50.0 62.5
37.5 50.0
50.0 50.0
75.0 75.0
50.0 50.0
50.0 62.5
50.0 50.0
50.0 62.5
62.5 62.5
62.5 62.5
62.5 62.5
37.5 37.5
37.5 50.0
50.0 62.5
50.0 50.0
50.0 62.5
12.5 12.5
37.5 37.5
25.0 25.0
50.0 50.0
99.91 99.94
99.83 99.87
99.88 99.92
99.81 99.86
99.88 99.91
99.86 99.89
99.81 99.83
99.87 99.94
99.83 99.89
99.78 99.86
99.83 99.89
99.82 99.86
99.83 99.88
99.84 99.89
99.86 99.88
99.78 99.78
99.84 99.89
99.81 99.82
99.81 99.89
99.9 99.96
99.88 99.95
99.9 99.92
99.85 99.92
99.84 99.94
99.85 99.88
99.83 99.88
99.83 99.94
99.84 99.93
99.86 99.91
99.86 99.94
99.89 99.92
99.85 99.89
99.89 99.94
99.87 99.91
99.87 99.92
99.87 99.93
99.85 99.92
99.9 99.92
99.88 99.92
99.86 99.92
99.81 99.84
99.83 99.91
99.81 99.85
99.89 99.94
99.84 99.9
99.85 99.91
99.86 99.92
99.84 99.92
99.88 99.9
99.82 99.82
99.83 99.88
99.83 99.86
99.86 99.94
99.84 99.86
99.82 99.89
99.86 99.92
99.88 99.94
99.83 99.89
99.86 99.95
99.8 99.83
99.88 99.9
99.89 99.93
99.83 99.88
99.85 99.86
99.88 99.95
99.83 99.86
99.89 99.9
99.86 99.89
99.84 99.92
99.86 99.89
99.82 99.86
99.88 99.92
99.81 99.85
99.83 99.86
99.89 99.94
99.83 99.88
99.84 99.87
99.83 99.86
99.81 99.82
99.83 99.88
99.86 99.91
99.88 99.9
99.89 99.94
99.82 99.87
99.85 99.89
99.86 99.92
99.84 99.89
99.86 99.9
99.89 99.95
99.83 99.83
99.87 99.94
99.86 99.94
99.86 99.94
99.78 99.83
99.86 99.94
99.78 99.81
99.81 99.92
99.81 99.88
99.86 99.92
99.81 99.86
99.48 99.57
99.49 99.49
99.64 99.73
99.51 99.52
99.6 99.6
99.63 99.68
99.55 99.55
99.62 99.69
99.62 99.65
99.51 99.56
99.63 99.64
99.7 99.73
99.54 99.6
99.61 99.65
99.5 99.55
99.52 99.58
99.53 99.59
99.46 99.64
99.66 99.66
99.62 99.65
99.53 99.53
99.52 99.56
99.67 99.71
99.69 99.69
99.61 99.64
99.42 99.49
99.53 99.62
99.5 99.59
99.61 99.63
99.5 99.58
99.67 99.67
99.55 99.61
99.5 99.58
99.54 99.6
99.61 99.67
99.53 99.54
99.56 99.62
99.59 99.62
99.66 99.68
99.53 99.6
99.7 99.73
99.62 99.65
99.64 99.67
99.5 99.56
99.53 99.56
99.51 99.57
99.6 99.68
99.66 99.71
99.67 99.73
99.54 99.58
99.71 99.74
99.71 99.79
99.69 99.74
99.66 99.7
99.74 99.77
99.53 99.55
99.57 99.62
99.67 99.71
99.59 99.62
99.54 99.63
99.54 99.6
99.57 99.58
99.75 99.77
99.57 99.63
99.69 99.79
99.69 99.72
99.54 99.62
99.73 99.75
99.67 99.69
99.63 99.68
99.59 99.62
99.53 99.58
99.42 99.45
99.67 99.71
99.51 99.57
99.47 99.47
99.64 99.68
99.5 99.55
99.47 99.47
99.59 99.64
99.49 99.55
99.57 99.66
99.51 99.57
99.68 99.7
99.46 99.51
99.58 99.59
99.6 99.6
99.5 99.58
99.68 99.67
99.66 99.67
99.69 99.73
99.5 99.61
99.63 99.64
99.68 99.71
99.47 99.48
99.49 99.65
99.76 99.75
99.66 99.68
99.61 99.68
99.75 99.76
35.0 35.0
98.8 98.99
98.8 98.99
98.8 98.8
98.71 98.89
98.8 98.99
97.79 98.25
98.52 98.52
98.8 98.99
98.8 98.99
98.8 98.8
98.15 98.25
98.99 98.99
98.71 98.71
99.08 99.17
98.99 98.99
98.25 98.43
99.08 99.17
98.99 98.99
99.08 99.17
98.99 99.17
98.71 99.08
97.88 97.6
99.08 99.17
98.99 99.26
99.08 99.17
98.99 99.08
98.89 99.08
99.08 99.17
99.08 99.26
98.89 98.99
98.71 99.08
98.43 98.71
98.52 98.71
98.43 98.71
98.8 98.99
96.86 97.14
98.62 98.71
98.34 98.8
98.52 99.08
98.52 98.89
99.08 99.08
98.89 99.08
99.08 99.08
98.89 99.08
99.08 99.08
98.89 99.08
98.62 98.89
99.08 99.08
97.79 98.43
99.08 98.89
97.32 98.71
97.51 98.06
98.62 98.89
98.99 99.17
98.8 98.99
97.79 98.34
98.15 98.89
97.14 97.79
98.99 99.17
98.43 98.89
98.62 99.08
98.8 98.8
98.43 98.71
98.8 98.8
98.43 98.71
98.8 99.08
98.06 98.15
98.71 98.99
98.8 98.89
98.8 98.71
98.8 99.08
99.08 99.08
99.08 99.17
98.15 98.43
99.08 98.8
98.8 99.08
99.08 98.8
99.08 99.17
98.52 98.52
98.15 98.52
98.8 99.08
98.71 98.8
98.71 98.89
98.71 99.08
98.34 98.25
98.71 99.08
98.34 98.99
98.71 99.08
98.62 98.89
97.05 97.05
98.89 99.17
98.89 99.17
98.89 99.17
98.89 99.17
98.89 98.99
98.89 99.17
98.71 98.89
98.89 99.08
98.8 98.89
98.25 98.71
28.57 28.57
42.86 42.86
28.57 28.57
28.57 42.86
57.14 57.14
57.14 57.14
57.14 57.14
57.14 57.14
57.14 57.14
42.86 42.86
28.57 28.57
42.86 71.43
14.29 14.29
42.86 42.86
57.14 57.14
42.86 42.86
28.57 28.57
42.86 57.14
57.14 57.14
28.57 42.86
28.57 28.57
57.14 42.86
42.86 42.86
57.14 57.14
42.86 57.14
57.14 57.14
28.57 28.57
57.14 57.14
42.86 57.14
42.86 42.86
42.86 42.86
28.57 28.57
57.14 57.14
57.14 57.14
28.57 28.57
42.86 57.14
42.86 42.86
57.14 57.14
42.86 42.86
42.86 57.14
42.86 42.86
57.14 57.14
28.57 28.57
42.86 42.86
14.29 14.29
28.57 28.57
57.14 57.14
42.86 42.86
28.57 28.57
57.14 57.14
42.86 57.14
28.57 28.57
57.14 57.14
28.57 28.57
57.14 57.14
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
57.14 57.14
14.29 28.57
14.29 28.57
0.0 0.0
42.86 42.86
57.14 57.14
42.86 42.86
57.14 57.14
42.86 57.14
57.14 57.14
0.0 0.0
57.14 57.14
28.57 28.57
42.86 42.86
42.86 42.86
28.57 57.14
28.57 57.14
57.14 57.14
28.57 42.86
57.14 57.14
42.86 42.86
57.14 57.14
57.14 57.14
42.86 57.14
42.86 57.14
28.57 42.86
57.14 57.14
42.86 42.86
14.29 14.29
42.86 57.14
57.14 57.14
14.29 42.86
57.14 57.14
28.57 28.57
42.86 57.14
57.14 57.14
57.14 57.14
57.14 57.14
42.86 57.14
42.86 57.14
28.57 28.57
86.84 89.47
86.84 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
84.21 89.47
89.47 89.47
84.21 89.47
89.47 89.47
89.47 89.47
92.11 92.11
89.47 89.47
86.84 89.47
84.21 84.21
81.58 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
86.84 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
89.47 89.47
81.58 86.84
89.47 89.47
84.21 84.21
86.84 89.47
86.84 89.47
86.84 86.84
92.11 89.47
86.84 89.47
89.47 89.47
89.47 89.47
92.11 92.11
89.47 89.47
89.47 89.47
89.47 89.47
92.11 92.11
78.95 81.58
86.84 89.47
81.58 81.58
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
84.21 89.47
89.47 89.47
89.47 89.47
78.95 84.21
89.47 89.47
89.47 89.47
86.84 89.47
78.95 84.21
81.58 84.21
73.68 73.68
86.84 86.84
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
84.21 89.47
89.47 89.47
86.84 89.47
89.47 89.47
86.84 89.47
89.47 86.84
89.47 89.47
84.21 89.47
89.47 89.47
86.84 86.84
89.47 89.47
89.47 89.47
89.47 89.47
84.21 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
84.21 84.21
89.47 89.47
86.84 86.84
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
76.32 84.21
84.21 89.47
86.84 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
78.12 75.0
75.0 81.25
81.25 84.38
78.12 87.5
68.75 78.12
71.88 84.38
65.62 68.75
65.62 75.0
59.38 59.38
78.12 81.25
68.75 75.0
68.75 75.0
75.0 81.25
71.88 71.88
78.12 84.38
78.12 84.38
71.88 75.0
71.88 84.38
71.88 84.38
75.0 78.12
78.12 78.12
75.0 75.0
78.12 90.62
84.38 84.38
87.5 87.5
78.12 84.38
78.12 84.38
78.12 87.5
71.88 84.38
90.62 90.62
68.75 78.12
65.62 81.25
65.62 71.88
71.88 84.38
71.88 81.25
68.75 81.25
75.0 87.5
75.0 81.25
71.88 71.88
75.0 75.0
68.75 81.25
81.25 84.38
71.88 75.0
75.0 84.38
68.75 81.25
78.12 81.25
78.12 84.38
75.0 81.25
68.75 78.12
71.88 81.25
62.5 65.62
71.88 81.25
68.75 78.12
65.62 78.12
68.75 78.12
71.88 81.25
68.75 81.25
75.0 81.25
78.12 84.38
75.0 78.12
75.0 84.38
65.62 84.38
59.38 78.12
71.88 78.12
62.5 65.62
68.75 71.88
68.75 81.25
65.62 75.0
62.5 84.38
65.62 78.12
68.75 75.0
65.62 81.25
71.88 78.12
71.88 75.0
68.75 75.0
75.0 81.25
68.75 78.12
68.75 68.75
65.62 65.62
68.75 78.12
65.62 78.12
71.88 84.38
68.75 78.12
75.0 75.0
65.62 81.25
65.62 71.88
78.12 78.12
65.62 87.5
68.75 81.25
75.0 81.25
78.12 78.12
81.25 81.25
71.88 75.0
78.12 81.25
78.12 84.38
78.12 78.12
68.75 68.75
78.12 78.12
71.88 75.0
65.62 65.62
95.33 96.26
94.16 94.86
89.49 89.6
92.64 93.34
94.51 95.79
92.87 93.46
95.33 96.5
95.21 96.26
89.49 89.72
92.06 93.46
94.74 95.33
95.09 96.5
91.24 92.76
91.71 93.34
96.14 97.31
95.56 97.08
89.37 89.6
94.74 95.91
94.28 95.33
94.86 97.2
90.89 91.94
95.33 97.2
93.69 94.74
94.39 94.98
95.68 96.26
92.76 94.63
96.03 95.68
96.14 97.31
94.04 95.09
95.21 96.5
94.86 96.61
94.04 95.56
93.93 94.51
93.57 94.98
94.04 94.98
93.46 94.74
94.39 94.98
93.57 95.79
94.63 96.5
91.59 93.34
96.38 96.5
94.51 95.68
94.04 95.21
95.91 96.96
94.51 96.14
94.51 96.26
94.04 95.44
94.04 95.21
94.98 95.91
95.44 96.61
45.45 54.55
63.64 63.64
54.55 54.55
63.64 63.64
36.36 36.36
36.36 36.36
45.45 54.55
36.36 36.36
72.73 72.73
63.64 72.73
63.64 72.73
45.45 45.45
63.64 63.64
54.55 54.55
45.45 45.45
54.55 54.55
63.64 72.73
45.45 45.45
27.27 36.36
81.82 81.82
63.64 72.73
63.64 54.55
63.64 63.64
63.64 63.64
63.64 72.73
63.64 72.73
54.55 54.55
54.55 63.64
63.64 63.64
27.27 27.27
54.55 54.55
72.73 72.73
54.55 54.55
72.73 63.64
63.64 63.64
63.64 63.64
63.64 72.73
54.55 54.55
36.36 36.36
27.27 63.64
63.64 72.73
72.73 72.73
63.64 63.64
63.64 63.64
81.82 81.82
54.55 54.55
63.64 63.64
72.73 72.73
18.18 36.36
45.45 45.45
63.64 72.73
45.45 54.55
18.18 45.45
45.45 63.64
63.64 63.64
54.55 54.55
45.45 45.45
63.64 63.64
36.36 45.45
18.18 54.55
45.45 72.73
27.27 27.27
27.27 27.27
63.64 63.64
54.55 54.55
63.64 72.73
63.64 72.73
45.45 45.45
63.64 63.64
54.55 63.64
45.45 45.45
54.55 54.55
63.64 72.73
45.45 45.45
36.36 36.36
45.45 36.36
54.55 63.64
54.55 54.55
45.45 36.36
72.73 63.64
72.73 72.73
45.45 45.45
54.55 54.55
72.73 72.73
54.55 54.55
18.18 18.18
45.45 45.45
72.73 72.73
54.55 72.73
36.36 36.36
72.73 72.73
45.45 63.64
63.64 72.73
72.73 72.73
45.45 45.45
63.64 54.55
54.55 54.55
63.64 72.73
45.45 45.45
27.27 27.27
68.29 68.29
58.54 58.54
46.34 48.78
46.34 51.22
51.22 63.41
51.22 63.41
46.34 60.98
39.02 53.66
41.46 56.1
58.54 68.29
48.78 63.41
43.9 58.54
53.66 56.1
48.78 65.85
36.59 58.54
39.02 58.54
46.34 48.78
58.54 68.29
48.78 58.54
51.22 63.41
39.02 48.78
48.78 51.22
34.15 58.54
39.02 36.59
53.66 60.98
48.78 56.1
39.02 53.66
36.59 51.22
48.78 56.1
36.59 51.22
43.9 56.1
46.34 63.41
46.34 46.34
46.34 56.1
39.02 46.34
53.66 53.66
56.1 60.98
41.46 58.54
56.1 56.1
51.22 56.1
48.78 60.98
51.22 58.54
51.22 60.98
34.15 41.46
46.34 56.1
53.66 60.98
34.15 43.9
43.9 51.22
26.83 43.9
46.34 48.78
46.34 56.1
48.78 58.54
34.15 58.54
53.66 68.29
36.59 51.22
34.15 51.22
39.02 51.22
43.9 53.66
43.9 48.78
60.98 60.98
43.9 51.22
53.66 56.1
43.9 53.66
48.78 56.1
53.66 60.98
46.34 51.22
41.46 41.46
63.41 70.73
46.34 63.41
36.59 53.66
34.15 51.22
43.9 58.54
46.34 46.34
36.59 60.98
43.9 53.66
46.34 53.66
31.71 43.9
36.59 36.59
36.59 48.78
36.59 56.1
36.59 51.22
34.15 46.34
29.27 53.66
26.83 48.78
60.98 60.98
36.59 56.1
39.02 51.22
41.46 56.1
41.46 53.66
53.66 60.98
34.15 53.66
41.46 56.1
46.34 53.66
41.46 41.46
43.9 53.66
56.1 60.98
51.22 68.29
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
50.0 50.0
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
33.33 66.67
66.67 66.67
83.33 83.33
66.67 66.67
66.67 66.67
83.33 83.33
66.67 66.67
66.67 66.67
66.67 66.67
50.0 66.67
66.67 66.67
83.33 83.33
83.33 83.33
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
50.0 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
50.0 66.67
83.33 83.33
66.67 66.67
83.33 83.33
50.0 50.0
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
16.67 66.67
50.0 50.0
83.33 83.33
83.33 83.33
50.0 66.67
83.33 83.33
83.33 83.33
66.67 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
66.67 66.67
83.33 83.33
50.0 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
83.33 66.67
83.33 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
83.33 83.33
83.33 83.33
33.33 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
66.67 66.67
83.33 83.33
66.67 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
33.33 33.33
0.0 0.0
0.0 0.0
50.0 50.0
33.33 33.33
16.67 16.67
33.33 33.33
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 33.33
0.0 0.0
33.33 33.33
16.67 33.33
33.33 33.33
16.67 16.67
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
16.67 33.33
16.67 16.67
0.0 0.0
16.67 16.67
50.0 50.0
16.67 16.67
33.33 33.33
16.67 16.67
33.33 33.33
50.0 50.0
50.0 50.0
16.67 16.67
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
50.0 50.0
33.33 50.0
33.33 33.33
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
33.33 33.33
0.0 0.0
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
0.0 0.0
50.0 50.0
50.0 50.0
33.33 33.33
50.0 50.0
50.0 50.0
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
33.33 33.33
16.67 16.67
33.33 33.33
33.33 50.0
33.33 33.33
33.33 33.33
0.0 0.0
50.0 50.0
33.33 33.33
33.33 50.0
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
16.67 50.0
16.67 16.67
33.33 33.33
16.67 33.33
16.67 16.67
16.67 33.33
33.33 33.33
50.0 50.0
89.47 89.47
84.21 84.21
89.47 89.47
86.84 86.84
86.84 84.21
86.84 86.84
81.58 84.21
86.84 86.84
76.32 78.95
84.21 89.47
84.21 86.84
86.84 86.84
89.47 86.84
86.84 86.84
86.84 86.84
86.84 86.84
84.21 86.84
86.84 86.84
73.68 78.95
84.21 84.21
86.84 86.84
84.21 84.21
86.84 89.47
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 89.47
86.84 86.84
78.95 76.32
86.84 86.84
78.95 84.21
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 86.84
84.21 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
84.21 81.58
81.58 84.21
78.95 81.58
86.84 86.84
89.47 89.47
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
81.58 84.21
84.21 86.84
86.84 86.84
81.58 86.84
86.84 86.84
84.21 86.84
81.58 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
89.47 89.47
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
78.95 86.84
86.84 89.47
86.84 86.84
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 86.84
92.11 92.11
86.84 86.84
84.21 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
87.5 87.5
87.5 87.5
37.5 37.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
37.5 75.0
25.0 25.0
87.5 87.5
87.5 87.5
62.5 62.5
75.0 75.0
87.5 87.5
37.5 75.0
87.5 87.5
75.0 75.0
37.5 75.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
37.5 75.0
87.5 87.5
62.5 62.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
50.0 75.0
87.5 87.5
75.0 75.0
87.5 87.5
87.5 87.5
37.5 62.5
87.5 87.5
87.5 87.5
87.5 87.5
50.0 50.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
50.0 75.0
50.0 50.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
37.5 75.0
75.0 75.0
75.0 75.0
75.0 75.0
75.0 75.0
62.5 62.5
75.0 75.0
75.0 75.0
75.0 75.0
50.0 50.0
87.5 87.5
87.5 87.5
50.0 50.0
75.0 75.0
50.0 75.0
50.0 50.0
87.5 87.5
87.5 87.5
50.0 62.5
87.5 87.5
37.5 37.5
87.5 87.5
87.5 87.5
50.0 62.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
50.0 50.0
87.5 87.5
75.0 75.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
50.88 52.63
52.63 52.63
45.61 50.88
45.61 52.63
56.14 57.89
56.14 57.89
54.39 56.14
38.6 40.35
43.86 54.39
47.37 57.89
43.86 61.4
43.86 50.88
35.09 35.09
47.37 59.65
47.37 47.37
50.88 52.63
52.63 57.89
45.61 54.39
47.37 61.4
50.88 56.14
36.84 42.11
35.09 42.11
50.88 52.63
50.88 54.39
36.84 57.89
52.63 61.4
47.37 56.14
56.14 63.16
52.63 63.16
52.63 57.89
52.63 59.65
49.12 50.88
52.63 52.63
49.12 54.39
52.63 50.88
45.61 54.39
40.35 54.39
50.88 54.39
57.89 57.89
45.61 50.88
47.37 56.14
43.86 45.61
35.09 35.09
54.39 61.4
47.37 56.14
52.63 56.14
45.61 49.12
54.39 54.39
52.63 50.88
56.14 54.39
57.89 57.89
40.35 42.11
38.6 43.86
43.86 52.63
52.63 59.65
52.63 57.89
59.65 64.91
47.37 54.39
50.88 59.65
36.84 52.63
47.37 47.37
43.86 45.61
47.37 57.89
50.88 59.65
52.63 52.63
56.14 61.4
50.88 52.63
42.11 49.12
36.84 36.84
38.6 57.89
45.61 57.89
47.37 52.63
50.88 52.63
36.84 45.61
47.37 50.88
42.11 54.39
42.11 52.63
45.61 50.88
47.37 61.4
52.63 57.89
50.88 52.63
49.12 59.65
50.88 52.63
45.61 54.39
45.61 47.37
54.39 59.65
47.37 49.12
47.37 54.39
43.86 42.11
49.12 56.14
49.12 50.88
50.88 54.39
54.39 54.39
45.61 50.88
43.86 47.37
50.88 61.4
49.12 61.4
52.63 64.91
38.6 40.35
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
25.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
25.0 50.0
50.0 50.0
25.0 25.0
25.0 50.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 50.0
25.0 25.0
25.0 50.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 50.0
25.0 25.0
50.0 50.0
25.0 50.0
25.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
0.0 0.0
25.0 25.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
25.0 25.0
25.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
25.0 25.0
25.0 50.0
0.0 0.0
25.0 25.0
50.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
25.0 25.0
50.0 50.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
33.33 33.33
11.11 11.11
22.22 22.22
22.22 22.22
22.22 22.22
11.11 11.11
33.33 44.44
11.11 11.11
99.9 99.92
99.9 99.92
99.97 99.97
99.9 99.93
99.9 99.92
99.91 99.92
99.9 99.92
99.9 99.92
99.9 99.92
99.89 99.91
99.9 99.92
99.89 99.91
99.91 99.92
99.89 99.91
99.89 99.92
99.9 99.92
99.89 99.9
99.89 99.92
99.89 99.91
99.89 99.91
99.88 99.91
99.95 99.97
99.86 99.9
99.88 99.91
99.88 99.91
99.89 99.91
99.88 99.91
99.89 99.92
99.88 99.91
99.88 99.91
99.88 99.91
99.88 99.9
99.89 99.91
99.89 99.91
99.89 99.9
99.88 99.91
99.9 99.91
99.89 99.91
99.89 99.92
99.89 99.92
99.88 99.91
99.88 99.91
99.88 99.92
99.89 99.91
99.88 99.92
99.89 99.91
99.89 99.92
99.89 99.92
99.89 99.91
99.89 99.92
99.9 99.91
99.89 99.91
99.89 99.92
99.9 99.92
99.89 99.9
99.95 99.96
99.9 99.92
99.9 99.92
99.9 99.91
99.9 99.92
99.89 99.91
99.89 99.91
99.89 99.91
99.9 99.92
99.9 99.91
99.89 99.92
99.89 99.91
99.9 99.91
99.89 99.92
99.89 99.91
99.89 99.91
99.89 99.92
99.88 99.91
99.89 99.91
99.89 99.91
99.89 99.91
99.89 99.91
99.89 99.91
99.88 99.9
99.9 99.92
99.97 99.97
99.9 99.91
99.9 99.91
99.89 99.92
99.91 99.93
99.91 99.92
99.96 99.97
99.9 99.92
99.89 99.92
99.9 99.91
99.89 99.91
99.9 99.92
99.89 99.9
99.9 99.91
99.89 99.91
99.91 99.92
99.89 99.91
99.9 99.92
99.89 99.91
99.89 99.91
53.85 53.85
38.46 46.15
38.46 46.15
53.85 53.85
46.15 46.15
38.46 53.85
46.15 53.85
23.08 30.77
53.85 53.85
38.46 53.85
61.54 61.54
61.54 61.54
61.54 61.54
46.15 61.54
46.15 53.85
53.85 61.54
46.15 53.85
53.85 53.85
61.54 61.54
53.85 53.85
53.85 61.54
53.85 53.85
46.15 61.54
53.85 61.54
53.85 61.54
53.85 61.54
46.15 53.85
53.85 53.85
46.15 53.85
53.85 53.85
38.46 38.46
53.85 53.85
53.85 53.85
38.46 53.85
38.46 38.46
53.85 53.85
53.85 53.85
61.54 53.85
46.15 46.15
46.15 46.15
30.77 30.77
53.85 46.15
46.15 61.54
46.15 53.85
46.15 69.23
23.08 46.15
53.85 69.23
53.85 61.54
53.85 69.23
61.54 61.54
30.77 53.85
53.85 53.85
53.85 53.85
53.85 61.54
38.46 53.85
38.46 61.54
46.15 53.85
46.15 61.54
53.85 53.85
53.85 61.54
69.23 69.23
46.15 61.54
46.15 61.54
53.85 53.85
46.15 53.85
53.85 61.54
46.15 61.54
46.15 46.15
30.77 30.77
53.85 53.85
38.46 53.85
46.15 53.85
30.77 46.15
46.15 46.15
38.46 46.15
38.46 53.85
30.77 53.85
46.15 61.54
46.15 61.54
46.15 53.85
46.15 46.15
46.15 53.85
53.85 53.85
53.85 53.85
53.85 53.85
46.15 46.15
53.85 53.85
38.46 53.85
53.85 61.54
53.85 61.54
69.23 69.23
23.08 53.85
53.85 61.54
61.54 61.54
46.15 53.85
61.54 61.54
53.85 61.54
46.15 46.15
38.46 46.15
46.15 61.54
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
75.0 75.0
25.0 50.0
75.0 75.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
75.0 75.0
50.0 50.0
75.0 75.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
75.0 75.0
50.0 50.0
50.0 50.0
75.0 75.0
75.0 75.0
75.0 75.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
98.72 99.29
99.49 99.49
99.23 99.49
99.17 99.36
99.23 99.42
98.4 99.55
98.4 99.55
98.78 99.36
98.78 98.78
99.1 99.29
98.33 99.04
98.65 98.65
97.3 97.5
98.52 98.78
97.24 97.3
97.18 97.75
98.52 98.97
98.4 99.1
98.33 99.1
98.72 99.42
98.59 99.04
98.59 98.91
97.88 98.14
98.84 99.42
98.78 99.36
97.56 98.2
98.84 99.61
98.65 99.23
99.17 99.42
99.23 99.23
99.17 99.29
98.4 98.91
98.59 99.1
98.59 99.55
98.46 99.49
98.27 98.78
98.91 99.29
98.65 99.29
98.4 99.49
97.75 98.2
99.23 99.55
99.04 99.42
98.65 99.17
99.1 99.49
98.91 99.61
98.72 99.42
98.84 98.97
98.52 99.42
98.84 99.36
98.91 99.42
99.29 99.29
97.5 97.5
98.65 99.42
50.0 64.29
64.29 64.29
71.43 64.29
35.71 50.0
64.29 64.29
57.14 57.14
71.43 71.43
64.29 64.29
50.0 71.43
42.86 42.86
71.43 71.43
64.29 71.43
57.14 64.29
57.14 64.29
35.71 35.71
50.0 50.0
57.14 64.29
64.29 71.43
42.86 50.0
42.86 50.0
57.14 64.29
57.14 64.29
71.43 71.43
42.86 42.86
71.43 71.43
64.29 71.43
50.0 50.0
50.0 50.0
28.57 50.0
57.14 57.14
64.29 71.43
71.43 71.43
57.14 71.43
71.43 71.43
57.14 64.29
64.29 64.29
57.14 64.29
50.0 50.0
64.29 64.29
57.14 57.14
35.71 35.71
57.14 64.29
64.29 71.43
50.0 50.0
42.86 64.29
57.14 64.29
57.14 64.29
57.14 57.14
50.0 50.0
42.86 50.0
50.0 50.0
28.57 50.0
50.0 57.14
50.0 57.14
50.0 50.0
57.14 57.14
50.0 50.0
35.71 64.29
64.29 64.29
71.43 71.43
42.86 57.14
64.29 71.43
71.43 71.43
57.14 64.29
64.29 64.29
50.0 57.14
57.14 57.14
57.14 64.29
42.86 42.86
50.0 50.0
50.0 71.43
42.86 57.14
57.14 78.57
50.0 50.0
64.29 64.29
57.14 57.14
50.0 71.43
57.14 64.29
71.43 71.43
57.14 57.14
42.86 42.86
71.43 71.43
64.29 64.29
50.0 57.14
71.43 71.43
71.43 71.43
42.86 64.29
64.29 64.29
64.29 64.29
71.43 64.29
50.0 50.0
50.0 64.29
71.43 71.43
50.0 57.14
50.0 50.0
50.0 57.14
57.14 57.14
64.29 71.43
50.0 57.14
57.14 57.14
68.18 68.18
40.91 54.55
45.45 63.64
54.55 63.64
54.55 54.55
63.64 63.64
36.36 68.18
63.64 63.64
45.45 50.0
68.18 68.18
45.45 54.55
45.45 68.18
50.0 59.09
45.45 68.18
63.64 63.64
59.09 68.18
68.18 59.09
59.09 63.64
50.0 63.64
40.91 40.91
40.91 36.36
54.55 54.55
54.55 72.73
45.45 63.64
31.82 54.55
72.73 68.18
31.82 59.09
68.18 72.73
59.09 63.64
68.18 72.73
45.45 45.45
45.45 50.0
50.0 54.55
59.09 68.18
54.55 63.64
40.91 68.18
54.55 63.64
45.45 40.91
59.09 68.18
59.09 63.64
54.55 68.18
50.0 59.09
36.36 50.0
63.64 63.64
59.09 77.27
40.91 59.09
50.0 63.64
59.09 68.18
40.91 68.18
63.64 63.64
45.45 77.27
36.36 36.36
54.55 72.73
45.45 77.27
59.09 59.09
50.0 68.18
40.91 54.55
59.09 63.64
59.09 68.18
36.36 68.18
59.09 59.09
59.09 72.73
45.45 77.27
68.18 72.73
72.73 77.27
54.55 68.18
40.91 59.09
68.18 72.73
54.55 72.73
50.0 72.73
68.18 72.73
50.0 54.55
59.09 68.18
59.09 59.09
45.45 40.91
68.18 68.18
59.09 59.09
59.09 72.73
45.45 40.91
63.64 63.64
59.09 72.73
63.64 72.73
27.27 40.91
59.09 68.18
63.64 72.73
31.82 68.18
72.73 77.27
54.55 63.64
77.27 77.27
54.55 63.64
50.0 59.09
63.64 77.27
40.91 59.09
31.82 31.82
36.36 45.45
54.55 72.73
50.0 68.18
50.0 59.09
59.09 63.64
36.36 72.73
14.29 14.29
42.86 42.86
42.86 42.86
57.14 57.14
42.86 57.14
0.0 0.0
42.86 57.14
14.29 14.29
57.14 57.14
0.0 0.0
42.86 42.86
0.0 0.0
28.57 28.57
42.86 42.86
42.86 57.14
14.29 14.29
42.86 57.14
57.14 57.14
42.86 42.86
57.14 57.14
71.43 71.43
14.29 14.29
57.14 57.14
57.14 57.14
28.57 28.57
14.29 14.29
14.29 14.29
57.14 57.14
28.57 28.57
28.57 42.86
14.29 14.29
28.57 57.14
57.14 57.14
42.86 57.14
42.86 42.86
42.86 57.14
57.14 57.14
57.14 57.14
14.29 14.29
14.29 14.29
42.86 42.86
28.57 28.57
42.86 42.86
42.86 57.14
14.29 14.29
57.14 57.14
14.29 14.29
0.0 0.0
0.0 0.0
14.29 14.29
42.86 42.86
71.43 71.43
28.57 28.57
71.43 71.43
28.57 28.57
71.43 71.43
71.43 71.43
14.29 14.29
0.0 0.0
14.29 14.29
57.14 57.14
57.14 57.14
14.29 14.29
28.57 28.57
42.86 57.14
28.57 28.57
42.86 42.86
0.0 0.0
28.57 28.57
14.29 14.29
0.0 0.0
57.14 57.14
42.86 42.86
57.14 57.14
42.86 42.86
42.86 42.86
14.29 14.29
14.29 14.29
14.29 14.29
42.86 57.14
28.57 57.14
57.14 57.14
57.14 57.14
0.0 0.0
14.29 14.29
14.29 14.29
28.57 28.57
14.29 14.29
0.0 0.0
57.14 57.14
14.29 14.29
42.86 57.14
42.86 42.86
57.14 57.14
42.86 42.86
14.29 14.29
14.29 14.29
42.86 42.86
57.14 57.14
28.57 28.57
44.44 44.44
55.56 55.56
44.44 44.44
44.44 55.56
44.44 44.44
33.33 33.33
55.56 55.56
55.56 55.56
33.33 33.33
33.33 44.44
33.33 33.33
22.22 44.44
44.44 44.44
44.44 44.44
44.44 44.44
55.56 33.33
22.22 22.22
55.56 55.56
44.44 55.56
33.33 44.44
33.33 55.56
55.56 55.56
33.33 33.33
33.33 33.33
55.56 55.56
33.33 55.56
66.67 66.67
44.44 44.44
55.56 55.56
66.67 66.67
44.44 66.67
44.44 44.44
44.44 44.44
33.33 44.44
44.44 44.44
44.44 44.44
44.44 44.44
22.22 22.22
33.33 33.33
33.33 33.33
44.44 44.44
55.56 55.56
44.44 55.56
33.33 44.44
33.33 33.33
22.22 22.22
11.11 11.11
44.44 44.44
44.44 44.44
33.33 55.56
44.44 44.44
55.56 55.56
33.33 33.33
55.56 55.56
33.33 33.33
33.33 33.33
55.56 55.56
22.22 44.44
55.56 55.56
44.44 44.44
44.44 44.44
33.33 44.44
44.44 55.56
22.22 22.22
55.56 44.44
33.33 33.33
33.33 33.33
22.22 22.22
0.0 0.0
33.33 44.44
44.44 55.56
33.33 55.56
44.44 44.44
55.56 55.56
33.33 33.33
44.44 55.56
33.33 33.33
44.44 44.44
33.33 44.44
33.33 33.33
33.33 44.44
55.56 55.56
22.22 22.22
33.33 33.33
33.33 33.33
66.67 66.67
55.56 55.56
66.67 66.67
22.22 22.22
22.22 11.11
55.56 55.56
55.56 44.44
44.44 55.56
44.44 44.44
33.33 33.33
33.33 33.33
33.33 33.33
33.33 44.44
55.56 55.56
33.33 44.44
25.0 25.0
31.25 31.25
25.0 25.0
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
92.59 92.59
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
90.74 92.59
92.59 92.59
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
90.74 92.59
90.74 92.59
87.04 90.74
96.3 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
96.3 96.3
96.3 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
88.89 92.59
88.89 92.59
88.89 92.59
92.59 92.59
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
90.74 92.59
87.04 90.74
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
90.74 92.59
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
96.3 96.3
88.89 94.44
92.59 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
94.44 94.44
90.74 94.44
90.74 94.44
91.67 91.67
91.67 91.67
58.33 70.83
91.67 87.5
58.33 58.33
58.33 70.83
91.67 87.5
54.17 54.17
66.67 75.0
91.67 87.5
54.17 70.83
91.67 87.5
91.67 91.67
66.67 70.83
91.67 91.67
91.67 87.5
91.67 87.5
91.67 91.67
91.67 91.67
58.33 58.33
87.5 91.67
87.5 91.67
87.5 87.5
87.5 91.67
58.33 54.17
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
58.33 58.33
91.67 91.67
91.67 91.67
62.5 75.0
91.67 91.67
58.33 75.0
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
79.17 91.67
54.17 54.17
79.17 91.67
79.17 91.67
45.83 75.0
79.17 91.67
41.67 66.67
79.17 91.67
79.17 91.67
62.5 75.0
91.67 91.67
91.67 91.67
37.5 45.83
91.67 91.67
91.67 91.67
58.33 75.0
91.67 91.67
58.33 75.0
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
41.67 41.67
91.67 91.67
50.0 50.0
41.67 45.83
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
58.33 70.83
87.5 91.67
87.5 91.67
50.0 66.67
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
45.83 45.83
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
37.5 37.5
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
41.67 54.17
45.83 70.83
91.67 91.67
91.67 91.67
54.17 66.67
91.67 91.67
91.67 87.5
91.67 91.67
66.67 70.83
58.33 75.0
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
57.14 57.14
71.43 71.43
57.14 71.43
71.43 57.14
71.43 71.43
71.43 57.14
57.14 57.14
71.43 71.43
42.86 42.86
71.43 71.43
71.43 71.43
71.43 57.14
42.86 57.14
85.71 85.71
71.43 71.43
71.43 71.43
42.86 57.14
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
71.43 71.43
57.14 57.14
57.14 57.14
42.86 42.86
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
42.86 42.86
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
42.86 57.14
57.14 57.14
57.14 57.14
57.14 57.14
57.14 42.86
57.14 57.14
57.14 57.14
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
71.43 71.43
57.14 71.43
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
71.43 71.43
57.14 57.14
71.43 71.43
42.86 42.86
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
28.57 28.57
71.43 71.43
57.14 57.14
71.43 71.43
71.43 71.43
42.86 42.86
71.43 71.43
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
57.14 71.43
57.14 57.14
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
57.14 71.43
71.43 71.43
57.14 71.43
71.43 71.43
42.86 42.86
71.43 71.43
71.43 71.43
71.43 71.43
42.86 42.86
89.12 91.11
88.73 89.12
90.45 91.91
90.98 91.51
92.04 93.1
92.71 94.56
91.38 92.71
90.72 92.71
90.05 91.25
89.39 90.45
92.84 93.63
92.84 94.3
92.04 92.44
91.25 92.18
92.04 93.24
90.05 91.25
90.98 91.51
94.56 94.96
93.37 94.56
90.19 91.78
90.32 91.64
94.69 94.83
93.77 94.83
93.77 94.43
91.51 92.18
90.05 90.85
90.32 91.11
93.5 94.83
94.43 95.09
90.45 91.91
88.59 90.19
89.12 90.85
89.26 90.72
90.85 92.31
92.97 94.03
89.39 90.19
90.72 92.31
92.97 94.3
91.64 92.57
93.1 94.3
91.11 92.57
90.19 91.64
90.98 91.91
90.19 91.38
89.92 91.11
90.05 90.85
91.78 91.38
91.91 92.31
90.32 90.72
90.85 91.38
92.84 93.37
89.79 91.25
93.5 94.56
89.12 90.19
89.92 91.51
94.56 95.09
94.3 95.23
93.63 94.56
92.84 94.3
93.63 94.56
90.19 90.45
93.77 94.03
92.04 92.44
94.3 94.03
90.72 90.98
90.19 91.64
88.33 89.66
90.85 91.78
91.51 91.64
88.73 89.66
90.32 91.64
89.79 92.31
91.91 92.84
88.59 89.66
90.45 92.04
89.92 90.98
90.98 91.38
90.58 90.72
89.92 91.11
89.52 91.64
92.18 93.1
91.78 92.71
90.32 91.64
90.58 91.25
91.38 92.44
91.38 91.64
92.71 93.77
92.71 93.5
91.78 93.5
92.04 93.63
91.78 92.57
91.11 91.78
89.12 89.66
88.06 90.32
93.77 94.3
90.45 91.64
88.2 89.66
93.63 94.16
92.04 92.71
89.26 91.38
27.27 27.27
54.55 54.55
45.45 45.45
54.55 54.55
36.36 36.36
27.27 36.36
36.36 36.36
54.55 54.55
63.64 63.64
9.09 9.09
45.45 45.45
45.45 45.45
36.36 36.36
45.45 45.45
45.45 36.36
18.18 18.18
54.55 54.55
45.45 45.45
9.09 9.09
27.27 27.27
45.45 45.45
27.27 36.36
27.27 27.27
36.36 36.36
36.36 36.36
27.27 27.27
18.18 18.18
27.27 27.27
36.36 36.36
63.64 63.64
27.27 27.27
27.27 27.27
45.45 45.45
36.36 36.36
36.36 45.45
54.55 45.45
72.73 72.73
36.36 54.55
54.55 54.55
54.55 54.55
45.45 45.45
27.27 45.45
63.64 63.64
54.55 63.64
36.36 36.36
45.45 45.45
36.36 36.36
45.45 45.45
27.27 27.27
45.45 36.36
27.27 27.27
36.36 36.36
63.64 63.64
27.27 36.36
63.64 63.64
18.18 18.18
36.36 36.36
27.27 27.27
45.45 54.55
27.27 27.27
63.64 63.64
54.55 54.55
54.55 54.55
54.55 63.64
45.45 45.45
45.45 54.55
27.27 27.27
36.36 36.36
54.55 54.55
63.64 63.64
27.27 27.27
27.27 27.27
27.27 27.27
45.45 45.45
36.36 36.36
36.36 36.36
18.18 18.18
36.36 36.36
27.27 27.27
36.36 45.45
63.64 63.64
36.36 36.36
36.36 36.36
27.27 27.27
36.36 36.36
9.09 9.09
9.09 9.09
9.09 9.09
36.36 36.36
36.36 45.45
63.64 63.64
45.45 45.45
0.0 0.0
27.27 27.27
76.0 84.0
60.0 60.0
76.0 88.0
56.0 72.0
88.0 88.0
76.0 84.0
76.0 84.0
72.0 72.0
88.0 88.0
88.0 88.0
64.0 72.0
72.0 72.0
60.0 72.0
88.0 88.0
56.0 88.0
68.0 72.0
88.0 88.0
68.0 88.0
88.0 88.0
64.0 76.0
60.0 80.0
64.0 68.0
68.0 88.0
72.0 88.0
72.0 84.0
72.0 72.0
60.0 76.0
44.0 44.0
64.0 80.0
64.0 68.0
72.0 88.0
56.0 64.0
88.0 88.0
48.0 76.0
48.0 56.0
56.0 72.0
80.0 88.0
88.0 88.0
72.0 68.0
56.0 68.0
60.0 84.0
56.0 68.0
60.0 68.0
52.0 76.0
68.0 68.0
60.0 84.0
64.0 84.0
68.0 68.0
56.0 72.0
60.0 68.0
56.0 64.0
52.0 60.0
52.0 56.0
64.0 84.0
64.0 80.0
64.0 72.0
68.0 76.0
72.0 76.0
64.0 72.0
48.0 64.0
52.0 64.0
76.0 84.0
60.0 72.0
76.0 84.0
60.0 64.0
72.0 80.0
64.0 72.0
56.0 56.0
48.0 84.0
52.0 56.0
68.0 68.0
84.0 84.0
84.0 84.0
60.0 76.0
72.0 76.0
84.0 84.0
52.0 64.0
64.0 68.0
68.0 76.0
52.0 64.0
60.0 64.0
80.0 84.0
84.0 84.0
84.0 84.0
56.0 68.0
76.0 76.0
64.0 64.0
80.0 84.0
52.0 76.0
76.0 76.0
72.0 72.0
64.0 80.0
72.0 88.0
68.0 76.0
64.0 68.0
64.0 72.0
68.0 72.0
60.0 80.0
68.0 76.0
72.0 88.0
22.22 22.22
33.33 33.33
44.44 44.44
33.33 33.33
22.22 22.22
22.22 22.22
22.22 22.22
22.22 33.33
44.44 55.56
33.33 33.33
11.11 11.11
33.33 55.56
44.44 44.44
33.33 33.33
11.11 11.11
44.44 55.56
22.22 33.33
33.33 33.33
44.44 55.56
44.44 44.44
22.22 22.22
11.11 22.22
22.22 22.22
22.22 33.33
33.33 33.33
33.33 33.33
33.33 33.33
0.0 0.0
22.22 22.22
44.44 44.44
22.22 44.44
33.33 44.44
22.22 33.33
44.44 33.33
22.22 33.33
0.0 0.0
33.33 44.44
22.22 55.56
33.33 44.44
11.11 11.11
22.22 33.33
22.22 22.22
33.33 33.33
22.22 22.22
33.33 44.44
33.33 44.44
22.22 33.33
33.33 44.44
33.33 33.33
11.11 11.11
22.22 33.33
22.22 33.33
22.22 33.33
33.33 33.33
33.33 33.33
33.33 33.33
22.22 44.44
11.11 11.11
33.33 33.33
33.33 33.33
44.44 55.56
22.22 22.22
11.11 44.44
33.33 33.33
11.11 11.11
11.11 55.56
11.11 44.44
22.22 11.11
33.33 44.44
33.33 44.44
55.56 55.56
33.33 44.44
11.11 44.44
44.44 44.44
44.44 44.44
44.44 44.44
22.22 22.22
22.22 55.56
44.44 44.44
22.22 22.22
33.33 33.33
11.11 11.11
33.33 33.33
33.33 44.44
22.22 33.33
44.44 44.44
33.33 44.44
33.33 44.44
33.33 33.33
55.56 55.56
22.22 44.44
22.22 44.44
44.44 44.44
44.44 33.33
22.22 33.33
33.33 44.44
33.33 33.33
33.33 44.44
33.33 11.11
44.44 44.44
66.38 76.72
74.14 82.76
68.97 80.17
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
96.55 97.41
68.97 80.17
98.28 98.28
94.83 96.55
98.28 98.28
98.28 98.28
69.83 77.59
95.69 96.55
68.97 72.41
74.14 81.03
98.28 98.28
80.17 84.48
98.28 98.28
98.28 98.28
73.28 80.17
98.28 98.28
98.28 98.28
77.59 86.21
98.28 98.28
98.28 98.28
98.28 98.28
79.31 85.34
95.69 96.55
74.14 82.76
98.28 98.28
80.17 82.76
96.55 96.55
67.24 70.69
98.28 98.28
93.97 97.41
98.28 98.28
98.28 98.28
92.24 96.55
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
94.83 96.55
72.41 76.72
98.28 98.28
67.24 74.14
98.28 98.28
98.28 98.28
94.83 96.55
77.59 84.48
98.28 98.28
65.52 81.03
96.55 96.55
98.28 98.28
78.45 88.79
98.28 98.28
72.41 77.59
98.28 98.28
71.55 79.31
74.14 77.59
98.28 98.28
96.55 97.41
74.14 80.17
98.28 98.28
98.28 98.28
97.41 97.41
76.72 84.48
98.28 98.28
72.41 74.14
98.28 98.28
98.28 98.28
98.28 98.28
96.55 96.55
75.86 79.31
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
94.83 96.55
94.83 96.55
98.28 98.28
94.83 96.55
81.03 86.21
98.28 98.28
77.59 84.48
98.28 98.28
94.83 96.55
98.28 98.28
81.03 87.07
72.41 77.59
77.59 84.48
98.28 98.28
98.28 98.28
95.69 96.55
98.28 98.28
98.28 98.28
98.28 98.28


==> figures/SCATTERREDUC/suffisantes_none.txt <==
14.29 35.71
28.57 50.0
42.86 42.86
21.43 50.0
28.57 42.86
35.71 42.86
35.71 35.71
28.57 42.86
21.43 35.71
35.71 35.71
28.57 57.14
21.43 35.71
28.57 50.0
28.57 50.0
28.57 42.86
28.57 50.0
21.43 35.71
35.71 50.0
28.57 50.0
28.57 50.0
21.43 42.86
21.43 50.0
28.57 42.86
28.57 42.86
28.57 50.0
35.71 42.86
28.57 50.0
21.43 35.71
28.57 50.0
21.43 42.86
21.43 50.0
21.43 42.86
28.57 42.86
28.57 42.86
28.57 50.0
28.57 50.0
21.43 42.86
28.57 42.86
21.43 42.86
28.57 50.0
21.43 42.86
28.57 35.71
21.43 42.86
21.43 42.86
42.86 42.86
28.57 42.86
14.29 50.0
28.57 50.0
28.57 35.71
14.29 42.86
28.57 50.0
28.57 42.86
28.57 42.86
28.57 28.57
28.57 42.86
35.71 42.86
28.57 35.71
57.14 61.9
47.62 52.38
47.62 71.43
52.38 61.9
52.38 57.14
47.62 52.38
52.38 61.9
47.62 61.9
52.38 61.9
52.38 57.14
47.62 57.14
57.14 57.14
50.0 55.0
40.0 50.0
45.0 50.0
35.0 55.0
83.61 90.21
82.68 86.49
83.09 88.76
82.78 87.01
81.96 88.04
81.13 86.08
82.47 88.45
81.34 88.87
83.4 88.97
81.96 88.14
81.75 86.49
82.99 89.48
81.44 87.84
63.14 82.27
61.43 82.09
62.47 81.42
61.8 81.78
63.02 82.95
61.98 82.52
64.3 82.76
60.94 81.91
62.71 81.97
63.69 81.97
58.99 81.97
61.31 82.21
60.02 83.13
61.25 81.48
60.33 82.7
61.49 82.15
62.16 82.03
61.98 82.33
59.23 81.54
61.98 82.89
63.45 82.58
64.49 82.58
62.04 83.62
63.39 82.95
61.86 83.19
61.25 82.4
61.8 82.52
64.3 82.58
61.98 83.01
61.19 82.46
64.98 83.44
60.02 81.91
62.1 80.87
61.86 81.23
60.09 83.5
63.69 83.62
61.19 82.21
61.25 82.03
61.55 84.29
62.59 82.52
61.86 82.52
65.28 83.44
64.49 82.64
63.69 82.89
64.18 82.95
63.88 82.4
66.08 83.07
62.78 81.66
60.94 82.4
63.39 81.78
63.26 82.52
63.02 81.85
62.47 83.31
63.26 82.27
63.33 82.21
62.96 82.95
63.88 82.64
63.81 82.58
63.33 83.19
61.8 82.09
62.96 83.01
63.75 83.13
63.81 82.64
61.37 81.17
62.41 82.15
62.04 84.47
61.43 82.15
63.51 81.6
62.35 82.09
61.74 82.33
63.14 82.58
63.39 81.23
63.63 82.15
63.69 81.72
63.75 82.03
61.86 81.97
61.67 81.72
62.78 81.91
64.24 82.27
63.88 81.91
62.84 82.82
63.51 82.4
63.2 82.7
62.16 82.89
63.08 82.76
62.1 81.78
63.75 83.44
62.65 82.89
63.26 82.27
62.96 82.58
61.12 82.64
61.25 82.27
61.61 81.36
59.17 83.13
61.31 82.15
62.04 81.54
60.45 81.78
60.09 82.27
62.1 82.33
61.12 82.46
94.68 96.98
95.28 97.26
95.06 96.88
95.44 97.26
95.2 96.86
95.72 97.34
95.16 96.74
95.02 97.1
95.2 97.2
95.74 97.46
95.54 96.94
95.44 97.16
95.02 96.96
95.14 97.06
95.2 97.08
95.32 97.26
95.24 97.16
95.16 97.02
95.7 97.2
95.48 97.48
95.3 97.1
95.24 97.28
95.44 97.1
60.0 70.0
65.0 70.0
55.0 65.0
60.0 65.0
50.0 65.0
65.0 75.0
50.0 65.0
65.0 75.0
50.0 65.0
50.0 60.0
60.0 65.0
50.0 60.0
50.0 65.0
50.0 65.0
50.0 60.0
60.0 65.0
65.0 70.0
55.0 60.0
60.0 70.0
60.0 65.0
50.0 60.0
60.0 65.0
65.0 70.0
50.0 65.0
55.0 65.0
55.0 65.0
55.0 65.0
50.0 60.0
55.0 65.0
60.0 70.0
65.0 70.0
65.0 80.0
60.0 70.0
70.0 70.0
60.0 70.0
60.0 60.0
60.0 65.0
60.0 70.0
60.0 70.0
60.0 65.0
60.0 65.0
60.0 60.0
65.0 70.0
55.0 65.0
65.0 75.0
50.0 65.0
60.0 65.0
65.0 75.0
65.0 65.0
65.0 65.0
65.0 70.0
60.0 65.0
60.0 65.0
60.0 65.0
60.0 65.0
65.0 75.0
65.0 70.0
60.0 70.0
50.0 60.0
50.0 65.0
55.0 65.0
55.0 70.0
50.0 65.0
55.0 55.0
55.0 65.0
55.0 60.0
55.0 65.0
60.0 65.0
60.0 70.0
65.0 75.0
81.12 88.39
85.46 91.07
80.99 89.41
84.82 91.45
81.38 88.01
81.12 87.88
80.61 87.5
78.83 88.39
78.7 87.12
80.36 86.86
83.16 89.8
78.06 86.22
77.55 86.99
83.29 89.41
83.42 89.8
81.63 88.78
84.18 89.67
80.23 86.1
82.14 90.05
79.34 89.41
79.59 87.5
78.57 88.14
78.06 88.01
82.4 89.67
83.29 89.03
83.29 88.01
78.19 87.37
83.04 89.67
77.68 86.35
80.99 88.52
80.99 88.01
81.89 88.78
84.06 89.41
81.63 88.14
82.02 88.39
78.57 86.99
80.99 88.65
80.61 86.86
80.74 87.24
84.57 90.43
79.46 88.27
85.33 89.54
78.83 87.12
83.67 89.41
79.59 88.27
82.02 89.29
82.4 90.05
82.27 89.92
83.42 89.54
82.53 90.82
81.76 89.29
81.63 89.03
82.02 89.16
85.33 90.69
80.87 89.54
82.14 89.16
79.46 87.5
80.99 88.27
79.59 87.5
82.4 89.41
81.38 89.41
81.25 88.14
84.18 90.82
85.46 90.82
79.46 87.24
82.02 89.16
83.29 88.39
82.53 89.41
80.74 88.39
99.54 99.64
99.55 99.64
99.56 99.65
99.53 99.61
99.56 99.66
99.58 99.66
99.57 99.68
99.54 99.62
99.55 99.64
99.54 99.63
99.51 99.64
99.55 99.62
99.53 99.61
99.55 99.66
99.52 99.64
99.54 99.62
99.53 99.63
99.56 99.65
99.54 99.63
99.53 99.6
99.5 99.6
99.52 99.61
99.6 99.66
99.57 99.63
99.58 99.64
99.53 99.61
99.56 99.64
99.5 99.63
99.57 99.64
99.54 99.64
99.55 99.66
99.56 99.66
99.53 99.66
99.59 99.67
99.53 99.64
99.52 99.64
99.57 99.67
99.55 99.64
99.52 99.63
99.54 99.64
99.54 99.63
99.53 99.64
99.53 99.62
99.52 99.64
99.54 99.62
99.5 99.6
99.55 99.62
99.58 99.67
99.6 99.67
99.61 99.68
99.6 99.65
99.58 99.68
99.56 99.67
99.6 99.66
99.57 99.67
99.57 99.66
99.6 99.66
99.54 99.67
99.55 99.66
99.59 99.67
99.57 99.65
99.56 99.64
99.47 99.63
99.59 99.65
99.5 99.6
99.57 99.66
99.53 99.64
99.54 99.63
99.54 99.62
99.56 99.62
99.57 99.64
99.55 99.62
99.53 99.63
99.57 99.65
99.55 99.63
99.54 99.63
99.52 99.6
99.56 99.65
99.55 99.63
99.52 99.62
99.56 99.61
99.56 99.64
99.54 99.68
99.56 99.63
99.56 99.62
99.56 99.67
99.51 99.6
99.58 99.64
99.52 99.59
99.57 99.66
99.53 99.62
99.54 99.63
99.48 99.59
89.72 92.87
88.2 89.84
88.67 92.87
53.66 65.85
65.85 68.29
83.29 91.33
84.44 91.58
82.4 88.78
81.89 90.56
83.29 90.94
83.29 91.07
81.12 88.52
82.14 88.39
83.67 89.67
81.76 89.29
82.27 88.52
82.53 90.82
82.91 89.41
82.91 89.8
82.02 86.73
82.27 89.67
81.25 90.69
84.31 90.69
84.18 90.18
83.04 89.03
82.91 90.69
82.78 89.03
81.89 89.8
82.78 90.18
83.93 90.94
82.4 89.03
81.63 88.52
81.51 90.43
83.8 89.92
80.74 88.52
83.16 89.67
82.53 89.92
82.4 89.29
82.27 89.92
83.67 90.56
83.55 89.8
82.27 90.94
84.31 90.56
82.91 90.05
81.89 88.27
82.02 88.01
83.16 88.9
84.06 90.69
81.76 89.92
82.14 90.94
83.42 90.69
84.69 90.82
78.83 89.67
82.91 89.41
84.06 87.63
81.63 91.07
82.4 88.78
79.21 89.03
83.55 89.29
79.59 91.58
80.74 91.84
82.02 89.92
81.89 89.16
81.63 89.67
82.27 90.56
80.36 90.94
84.18 91.45
81.38 88.78
81.76 90.69
82.02 89.16
81.63 90.82
82.27 88.78
80.74 89.29
82.65 90.56
82.14 89.67
81.38 90.18
82.53 89.29
81.12 90.56
82.14 91.2
81.89 90.31
83.16 88.78
83.16 91.07
82.78 91.71
80.48 88.78
82.78 89.54
81.76 90.05
82.14 88.78
82.4 88.65
83.04 89.41
82.14 88.65
81.51 90.31
82.27 90.82
80.48 90.05
82.65 88.27
81.89 89.16
82.02 88.39
80.1 88.27
82.65 90.69
82.4 90.43
81.38 90.18
0.0 11.11
44.44 66.67
33.33 44.44
22.22 44.44
22.22 55.56
0.0 0.0
22.22 44.44
11.11 11.11
22.22 44.44
22.22 33.33
22.22 33.33
11.11 22.22
33.33 55.56
22.22 44.44
11.11 33.33
22.22 33.33
11.11 22.22
33.33 66.67
11.11 55.56
33.33 44.44
22.22 55.56
22.22 55.56
0.0 11.11
22.22 44.44
22.22 44.44
11.11 22.22
22.22 33.33
22.22 33.33
33.33 44.44
11.11 33.33
11.11 44.44
11.11 55.56
0.0 0.0
22.22 55.56
22.22 33.33
22.22 44.44
11.11 33.33
33.33 55.56
44.44 55.56
33.33 66.67
11.11 11.11
98.05 98.84
98.04 98.86
98.2 99.15
77.42 83.55
80.87 86.99
79.72 84.95
78.06 83.93
82.53 86.86
79.72 85.46
81.51 87.12
79.46 85.71
80.61 85.97
82.65 88.39
81.51 86.99
82.27 87.88
83.8 87.88
81.51 88.39
82.14 87.76
81.76 88.39
82.65 87.5
80.74 87.24
80.74 87.24
81.12 86.61
81.38 87.37
81.63 87.37
82.27 87.63
79.34 86.1
81.12 88.9
81.12 89.41
79.97 86.35
81.25 85.59
82.65 89.16
79.97 85.46
79.34 85.08
80.36 87.37
79.72 85.59
84.57 88.65
82.53 88.9
80.61 87.5
82.91 88.39
82.27 86.1
79.72 85.2
80.99 85.71
79.34 87.12
80.74 86.35
81.12 86.22
81.38 86.86
79.85 85.97
79.21 85.2
80.61 85.2
79.46 85.2
81.51 87.37
81.38 86.86
81.76 85.2
80.87 86.1
79.85 87.76
78.32 84.06
80.99 87.63
77.55 82.4
77.3 85.71
50.0 56.25
43.75 62.5
50.0 62.5
37.5 56.25
50.0 56.25
50.0 62.5
50.0 68.75
43.75 62.5
43.75 62.5
37.5 62.5
43.75 68.75
43.75 62.5
43.75 62.5
37.5 62.5
43.75 62.5
43.75 68.75
43.75 62.5
43.75 62.5
37.5 68.75
50.0 62.5
50.0 62.5
50.0 68.75
50.0 62.5
50.0 68.75
50.0 62.5
43.75 62.5
50.0 62.5
50.0 62.5
50.0 62.5
50.0 62.5
50.0 62.5
43.75 62.5
43.75 62.5
43.75 62.5
43.75 62.5
43.75 56.25
50.0 68.75
43.75 68.75
50.0 62.5
37.5 62.5
50.0 62.5
50.0 62.5
50.0 62.5
50.0 62.5
43.75 56.25
43.75 56.25
50.0 62.5
37.5 68.75
50.0 62.5
50.0 56.25
50.0 56.25
50.0 56.25
50.0 56.25
50.0 68.75
50.0 56.25
50.0 62.5
50.0 68.75
50.0 62.5
43.75 62.5
50.0 68.75
50.0 68.75
50.0 62.5
43.75 62.5
50.0 62.5
50.0 62.5
50.0 75.0
50.0 62.5
50.0 68.75
43.75 68.75
50.0 68.75
50.0 75.0
43.75 62.5
43.75 62.5
43.75 62.5
43.75 68.75
31.25 43.75
37.5 56.25
50.0 62.5
50.0 62.5
50.0 62.5
43.75 62.5
50.0 62.5
43.75 62.5
50.0 56.25
63.64 63.64
63.64 63.64
63.64 63.64
47.8 68.8
47.4 71.2
45.6 72.8
46.8 69.4
48.6 68.6
45.6 70.0
47.4 70.8
49.0 69.4
47.6 68.2
43.2 69.4
49.2 66.8
45.0 72.4
44.4 69.0
42.8 65.4
46.2 69.6
47.0 69.0
49.2 69.2
44.8 69.6
44.2 68.0
50.2 72.6
48.6 70.2
46.4 71.0
52.4 72.4
48.2 71.2
48.2 65.6
48.8 70.0
48.0 67.6
48.2 70.6
44.2 66.4
50.2 70.8
48.0 70.6
41.2 64.4
44.6 70.2
41.8 67.0
44.6 66.6
44.2 68.6
45.6 71.8
43.6 71.2
45.8 69.8
46.8 72.8
49.2 69.0
44.4 68.4
46.6 67.2
44.2 64.6
49.8 72.0
47.6 69.0
46.8 70.8
48.8 76.0
46.0 70.0
51.0 71.2
47.2 73.0
45.0 67.0
42.6 65.4
45.0 63.0
47.8 69.6
46.6 70.8
42.0 64.2
46.8 68.8
45.2 65.8
44.8 67.8
47.0 70.4
47.8 69.8
44.0 69.2
50.8 72.6
47.0 67.4
45.2 70.4
47.4 72.0
45.2 71.2
46.2 70.8
49.8 73.2
51.6 73.4
48.0 66.2
50.0 70.4
50.4 65.4
48.8 70.2
49.4 69.4
45.4 66.4
50.8 69.4
48.8 67.8
47.8 67.2
51.2 67.4
47.6 66.2
46.4 71.0
48.0 65.6
54.4 72.4
50.8 73.8
49.6 71.8
48.8 69.0
48.4 70.6
48.8 72.8
42.8 64.6
46.2 70.4
50.8 72.2
42.8 71.0
46.8 66.8
46.8 68.6
51.0 71.2
44.6 67.0
43.6 69.6
45.2 66.2
80.52 87.53
81.96 89.59
80.21 87.22
81.24 88.56
80.1 87.63
81.34 87.84
81.55 89.28
79.59 87.01
82.16 89.69
81.34 88.04
82.06 87.53
83.92 88.66
79.38 87.11
79.59 87.73
80.21 88.56
81.03 87.73
82.37 87.73
80.93 87.94
81.13 88.14
82.89 89.07
83.3 89.38
81.34 90.1
81.75 88.14
81.86 87.53
82.06 89.59
80.93 88.87
81.34 86.39
80.72 87.94
82.99 88.66
82.37 89.28
80.0 85.98
79.79 88.14
79.59 88.66
80.82 89.07
82.16 88.45
81.03 88.14
81.86 88.04
82.37 90.1
80.21 87.22
81.86 87.94
80.0 87.84
83.81 89.38
82.99 89.69
83.4 88.66
80.52 87.73
80.82 88.14
81.55 87.53
82.58 88.76
80.52 85.88
79.79 86.91
81.65 88.45
82.47 89.18
82.16 89.28
80.41 87.11
80.21 89.38
80.72 87.22
80.21 88.97
82.37 89.48
85.67 90.1
83.4 90.41
80.93 88.04
82.89 89.59
82.37 87.73
81.86 86.39
81.96 89.38
82.06 89.69


==> figures/SCATTERREDUC/suffisantes_ts_xreason.txt <==
14.29 21.43
35.71 35.71
42.86 42.86
21.43 35.71
35.71 35.71
28.57 50.0
28.57 50.0
21.43 42.86
21.43 35.71
52.38 61.9
47.62 57.14
38.1 47.62
57.14 66.67
47.62 61.9
47.62 66.67
47.62 57.14
47.62 71.43
52.38 61.9
57.14 66.67
42.86 71.43
47.62 71.43
52.38 71.43
42.86 47.62
38.1 52.38
57.14 61.9
57.14 57.14
47.62 66.67
47.62 66.67
52.38 71.43
52.38 66.67
52.38 71.43
57.14 66.67
52.38 57.14
57.14 61.9
55.0 60.0
45.0 65.0
40.0 50.0
15.0 50.0
30.0 40.0
40.0 70.0
35.0 55.0
35.0 55.0
45.0 65.0
45.0 55.0
40.0 50.0
45.0 65.0
30.0 55.0
25.0 60.0
40.0 55.0
30.0 55.0
83.92 90.93
83.81 88.97
82.37 86.7
83.92 89.07
82.27 89.28
83.61 89.69
81.96 90.62
83.3 88.45
85.05 90.31
83.92 90.31
82.68 88.25
81.96 86.91
83.3 90.1
82.58 88.76
84.12 90.31
81.34 86.7
83.61 90.52
83.51 90.52
83.3 89.07
84.02 89.69
81.86 89.07
85.26 90.1
84.33 90.1
85.26 89.48
82.58 89.28
82.99 90.1
84.54 89.18
81.86 88.76
81.55 87.53
82.47 88.25
84.54 90.31
83.81 90.0
82.89 88.87
81.34 86.49
84.33 87.73
82.27 87.73
84.54 91.24
84.43 90.93
85.46 90.21
84.54 90.41
84.33 91.86
82.68 88.56
82.68 87.63
82.99 89.38
82.99 88.87
81.65 88.25
85.05 89.69
82.06 88.66
82.06 88.97
81.96 88.97
83.4 89.18
84.33 89.9
82.68 89.28
84.33 88.87
84.95 88.45
84.12 89.79
85.26 89.48
81.65 85.36
84.74 91.13
85.36 91.13
84.12 90.52
82.78 89.28
83.4 89.69
81.13 89.28
84.02 90.82
82.37 89.59
82.16 90.21
84.74 90.41
84.33 89.59
81.75 89.28
83.3 89.9
81.03 88.97
83.3 89.69
81.13 87.32
85.67 90.72
83.61 89.28
82.16 88.66
83.71 87.94
81.44 86.7
83.51 90.0
83.61 88.76
84.54 91.65
84.54 90.41
84.74 90.21
82.89 87.11
81.96 88.14
81.34 88.04
95.5 97.26
94.84 97.16
95.6 97.22
95.38 97.0
94.92 97.02
95.96 97.78
96.0 97.06
95.9 97.7
95.24 96.86
95.32 96.96
95.02 97.26
96.3 97.36
96.52 97.6
95.48 97.16
95.0 97.02
95.72 97.06
95.22 97.08
95.1 96.98
95.7 97.3
95.02 97.1
96.04 97.76
95.48 97.0
95.56 97.18
95.44 97.08
95.32 97.12
94.92 96.62
95.18 97.14
95.6 97.0
95.24 96.82
95.94 97.36
95.36 97.0
95.3 97.26
96.56 97.66
95.98 97.66
95.66 97.78
95.18 97.18
95.56 97.32
95.44 97.48
96.0 97.58
95.84 97.4
95.88 97.54
95.0 97.34
95.64 97.6
95.56 97.56
96.04 97.74
95.86 97.52
95.82 97.12
96.12 97.66
95.0 97.04
95.6 97.22
95.38 97.18
95.86 97.36
95.76 97.7
95.04 97.02
95.3 97.26
95.78 97.26
95.44 97.1
95.56 97.16
95.12 97.18
95.28 97.14
95.72 97.6
95.12 97.36
95.34 97.16
95.0 96.94
95.54 97.5
95.12 97.12
95.3 97.36
95.34 96.98
95.3 97.08
95.82 97.3
95.7 97.3
95.58 97.3
95.3 97.24
95.5 97.28
95.42 97.2
95.32 97.02
95.44 97.62
25.0 60.0
55.0 60.0
50.0 50.0
35.0 35.0
35.0 35.0
40.0 60.0
50.0 60.0
50.0 60.0
50.0 65.0
40.0 40.0
30.0 35.0
50.0 60.0
50.0 60.0
50.0 65.0
30.0 50.0
35.0 35.0
40.0 55.0
60.0 65.0
60.0 65.0
60.0 60.0
50.0 60.0
55.0 60.0
40.0 50.0
60.0 70.0
50.0 60.0
60.0 70.0
65.0 70.0
50.0 55.0
55.0 60.0
84.06 90.43
85.71 91.07
84.31 91.07
83.8 91.07
83.42 90.94
84.44 90.18
85.08 90.82
83.67 90.82
81.51 90.69
83.8 90.43
82.53 91.2
85.46 91.45
86.1 90.43
86.22 90.82
85.46 90.56
82.4 91.07
82.53 91.07
81.38 87.12
84.57 91.07
84.18 91.33
83.93 90.43
83.8 90.18
83.29 89.41
84.44 89.92
82.27 89.29
84.06 89.92
85.46 91.45
85.08 90.94
83.8 90.94
81.25 88.39
85.33 91.2
99.53 99.69
99.55 99.64
99.56 99.64
99.57 99.65
99.56 99.65
99.6 99.67
99.56 99.65
91.0 95.91
92.06 93.22
89.95 92.87
90.89 95.21
90.42 94.16
90.65 93.93
90.3 95.09
92.29 96.38
91.47 94.98
90.77 93.22
90.3 94.86
90.3 95.79
89.6 91.82
89.72 93.57
90.77 92.52
89.84 95.44
92.06 94.74
93.93 95.33
91.94 96.03
90.19 96.85
92.76 94.63
90.42 94.98
90.07 93.46
92.06 95.68
92.64 96.14
91.0 95.68
94.39 95.68
90.89 92.64
90.54 94.86
90.42 92.52
91.71 95.68
91.12 95.91
91.0 94.39
90.77 93.46
90.65 94.28
91.94 96.73
91.24 94.39
91.71 94.16
93.11 95.56
94.28 97.43
92.64 94.39
89.84 95.33
91.71 95.56
93.34 96.5
92.41 94.63
93.57 96.61
90.42 95.68
50.88 61.4
85.59 91.84
84.95 90.43
84.18 90.69
81.76 91.58
83.04 91.07
33.33 55.56
11.11 22.22
22.22 66.67
22.22 77.78
44.44 44.44
11.11 22.22
22.22 33.33
22.22 33.33
44.44 55.56
44.44 66.67
44.44 66.67
33.33 44.44
33.33 55.56
33.33 55.56
11.11 22.22
33.33 55.56
33.33 33.33
22.22 22.22
22.22 66.67
22.22 22.22
11.11 11.11
33.33 44.44
11.11 55.56
22.22 33.33
22.22 44.44
22.22 33.33
22.22 44.44
11.11 22.22
22.22 44.44
22.22 77.78
22.22 44.44
22.22 22.22
22.22 22.22
22.22 44.44
33.33 44.44
22.22 44.44
33.33 33.33
33.33 66.67
22.22 44.44
11.11 55.56
22.22 22.22
22.22 77.78
11.11 44.44
33.33 33.33
11.11 44.44
33.33 55.56
22.22 44.44
22.22 44.44
11.11 44.44
22.22 44.44
22.22 22.22
98.65 99.49
97.3 99.29
97.43 99.17
98.4 99.29
97.5 99.29
97.69 99.42
97.69 99.29
97.3 99.29
97.95 99.42
97.88 99.23
97.3 99.23
96.66 99.17
98.4 98.97
98.52 99.1
96.73 99.23
98.72 98.91
96.85 99.1
97.63 99.61
98.01 99.17
97.75 99.49
98.14 99.49
98.01 99.23
98.33 99.1
98.52 99.55
98.65 99.55
97.69 99.42
98.65 99.55
98.65 99.55
98.59 99.17
97.37 99.55
98.14 99.42
96.85 99.42
96.79 98.78
97.11 99.36
98.97 99.42
98.27 98.97
97.69 99.36
97.5 99.36
97.69 99.36
98.4 99.29
97.24 99.36
97.05 99.17
98.2 99.55
98.2 99.36
98.52 99.23
98.14 99.04
98.4 99.42
98.4 99.25
98.19 99.04
98.05 99.13
98.4 99.25
98.2 98.86
98.35 99.17
98.49 99.1
98.71 99.47
98.73 99.53
98.67 99.37
98.16 98.84
98.2 98.62
98.15 98.87
98.2 98.84
98.51 99.09
98.42 98.75
98.29 98.54
98.83 99.31
98.27 99.0
98.63 99.29
98.27 98.72
98.46 99.08
98.09 99.06
98.6 99.58
98.81 99.65
98.84 99.58
98.43 99.06
98.28 98.91
98.83 99.64
98.11 98.97
98.33 99.07
98.25 99.09
99.09 99.54
99.15 99.42
98.26 99.09
99.01 99.25
98.84 99.54
98.92 99.58
98.67 99.2
98.67 99.4
98.66 99.33
98.58 99.49
98.49 99.46
98.5 99.43
98.54 99.49
98.61 99.35
98.61 99.6
98.54 99.43
98.58 99.26
98.5 99.26
98.83 99.58
98.09 99.12
98.5 99.0
98.77 99.42
98.37 98.89
98.19 98.92
98.79 99.59
98.86 99.58
98.1 98.91
98.56 99.21
98.46 98.92
98.48 99.35
98.05 98.81
98.89 99.54
98.52 99.27
99.0 99.72
98.85 99.5
98.85 99.4
98.6 99.07
98.34 99.0
98.58 99.06
98.75 99.29
98.72 99.27
98.61 99.03
98.89 99.47
98.78 99.53
98.94 99.58
98.87 99.65
98.85 99.4
98.51 99.06
98.9 99.48
98.04 98.91
98.56 99.1
98.79 99.48
98.9 99.42
98.66 99.36
98.28 99.46
98.48 99.12
98.45 99.02
98.78 99.42
98.68 99.36
98.8 99.47
98.28 98.89
98.16 99.02
98.35 98.78
98.58 99.29
98.83 99.6
80.36 86.48
80.1 87.88
82.27 87.37
79.59 85.2
80.48 85.2
82.27 89.54
81.12 87.24
79.97 86.99
80.1 87.12
83.04 88.39
82.4 88.78
82.14 88.39
80.48 86.61
81.51 88.65
81.38 86.73
83.67 89.54
81.51 87.37
84.31 90.18
80.74 87.76
81.89 88.01
80.23 87.37
83.55 88.65
80.61 85.71
83.55 88.39
82.02 85.71
82.14 87.24
79.72 84.31
83.16 88.14
81.12 87.24
79.59 88.52
81.12 86.73
80.74 85.33
80.74 87.24
81.63 88.78
83.04 89.8
85.59 90.43
85.08 89.54
81.12 87.88
80.23 87.24
79.72 85.71
81.76 86.73
81.51 86.86
80.1 85.84
50.0 56.25
31.25 56.25
43.75 62.5
31.25 56.25
25.0 31.25
31.25 31.25
18.75 31.25
37.5 56.25
50.0 68.75
43.75 50.0
25.0 50.0
37.5 37.5
43.75 50.0
54.55 63.64
63.64 63.64
81.03 88.35
81.44 88.76
82.37 88.14
82.27 88.66
81.44 88.35
82.47 89.9
83.4 88.76
83.92 87.73
81.44 87.53
81.75 88.97
81.96 88.66
82.37 88.04
82.16 89.28
82.99 89.38
81.44 88.66
80.62 88.04
84.02 90.41
82.89 89.18
79.59 89.07
82.37 89.07
81.96 88.87
82.27 89.48
82.58 89.18
80.1 88.76
77.73 87.11
83.4 89.9
80.82 89.18
81.03 89.07
81.44 90.0
81.86 89.28
81.13 89.59
83.51 89.59
82.89 88.97
84.33 90.52


==> figures/SCATTERREDUC/suffisantes_xreason.txt <==
14.29 35.71
35.71 50.0
35.71 42.86
28.57 42.86
35.71 35.71
45.0 65.0
43.9 58.54
45.45 36.36


==> figures/SCATTERREDUC_CORE/data_scatter_reduc.txt <==
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
99.54 99.64
99.55 99.64
99.56 99.65
99.53 99.61
99.56 99.66
99.53 99.69
99.58 99.66
99.57 99.68
99.54 99.62
99.55 99.64
99.54 99.63
99.51 99.64
99.55 99.62
99.53 99.61
99.55 99.66
99.52 99.64
99.54 99.62
99.53 99.63
99.55 99.64
99.56 99.65
99.54 99.63
99.53 99.6
99.5 99.6
99.52 99.61
99.6 99.66
99.57 99.63
99.58 99.64
99.53 99.61
99.56 99.64
99.56 99.64
99.5 99.63
99.57 99.64
99.54 99.64
99.55 99.66
99.56 99.66
99.53 99.66
99.59 99.67
99.53 99.64
99.52 99.64
99.57 99.67
99.55 99.64
99.52 99.63
99.54 99.64
99.54 99.63
99.53 99.64
99.53 99.62
99.52 99.64
99.54 99.62
99.5 99.6
99.55 99.62
99.58 99.67
99.6 99.67
99.61 99.68
99.6 99.65
99.58 99.68
99.56 99.67
99.6 99.66
99.57 99.67
99.57 99.66
99.6 99.66
99.54 99.67
99.55 99.66
99.59 99.67
99.57 99.65
99.56 99.64
99.47 99.63
99.59 99.65
99.5 99.6
99.57 99.66
99.53 99.64
99.54 99.63
99.54 99.62
99.56 99.62
99.57 99.64
99.55 99.62
99.53 99.63
99.57 99.65
99.57 99.65
99.55 99.63
99.54 99.63
99.52 99.6
99.56 99.65
99.55 99.63
99.52 99.62
99.56 99.61
99.56 99.64
99.54 99.68
99.56 99.65
99.56 99.63
99.56 99.62
99.6 99.67
99.56 99.67
99.51 99.6
99.58 99.64
99.52 99.59
99.57 99.66
99.53 99.62
99.56 99.65
99.54 99.63
99.48 99.59
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
25.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
25.0 50.0
50.0 50.0
25.0 25.0
25.0 50.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 50.0
25.0 25.0
25.0 50.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 50.0
25.0 25.0
50.0 50.0
25.0 50.0
25.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
0.0 0.0
25.0 25.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
25.0 25.0
25.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
25.0 25.0
25.0 50.0
0.0 0.0
25.0 25.0
50.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
25.0 25.0
50.0 50.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
91.67 91.67
91.67 91.67
58.33 70.83
91.67 87.5
58.33 58.33
58.33 70.83
91.67 87.5
54.17 54.17
66.67 75.0
91.67 87.5
54.17 70.83
91.67 87.5
91.67 91.67
66.67 70.83
91.67 91.67
91.67 87.5
91.67 87.5
91.67 91.67
91.67 91.67
58.33 58.33
87.5 91.67
87.5 91.67
87.5 87.5
87.5 91.67
58.33 54.17
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
58.33 58.33
91.67 91.67
91.67 91.67
62.5 75.0
91.67 91.67
58.33 75.0
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
79.17 91.67
54.17 54.17
79.17 91.67
79.17 91.67
45.83 75.0
79.17 91.67
41.67 66.67
79.17 91.67
79.17 91.67
62.5 75.0
91.67 91.67
91.67 91.67
37.5 45.83
91.67 91.67
91.67 91.67
58.33 75.0
91.67 91.67
58.33 75.0
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
41.67 41.67
91.67 91.67
50.0 50.0
41.67 45.83
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
58.33 70.83
87.5 91.67
87.5 91.67
50.0 66.67
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
45.83 45.83
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
37.5 37.5
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
41.67 54.17
45.83 70.83
91.67 91.67
91.67 91.67
54.17 66.67
91.67 91.67
91.67 87.5
91.67 91.67
66.67 70.83
58.33 75.0
40.0 60.0
55.0 60.0
40.0 50.0
50.0 65.0
45.0 50.0
45.0 65.0
50.0 60.0
40.0 50.0
35.0 40.0
40.0 65.0
50.0 55.0
40.0 40.0
35.0 35.0
40.0 55.0
60.0 65.0
30.0 30.0
20.0 20.0
15.0 50.0
50.0 65.0
45.0 45.0
30.0 30.0
35.0 40.0
30.0 40.0
30.0 55.0
35.0 55.0
45.0 50.0
40.0 40.0
40.0 70.0
45.0 55.0
50.0 50.0
40.0 40.0
40.0 50.0
35.0 60.0
35.0 55.0
30.0 50.0
15.0 45.0
35.0 55.0
50.0 50.0
45.0 65.0
45.0 40.0
40.0 55.0
30.0 35.0
45.0 55.0
40.0 50.0
40.0 70.0
40.0 45.0
40.0 50.0
55.0 55.0
30.0 30.0
30.0 40.0
35.0 55.0
40.0 50.0
40.0 50.0
35.0 40.0
30.0 35.0
40.0 45.0
35.0 40.0
35.0 50.0
45.0 65.0
35.0 35.0
35.0 45.0
45.0 65.0
50.0 55.0
40.0 50.0
30.0 55.0
30.0 40.0
35.0 35.0
25.0 50.0
30.0 30.0
30.0 60.0
35.0 35.0
25.0 50.0
35.0 40.0
30.0 30.0
30.0 30.0
30.0 65.0
45.0 55.0
40.0 50.0
40.0 50.0
45.0 45.0
40.0 50.0
35.0 50.0
25.0 60.0
45.0 50.0
40.0 40.0
35.0 35.0
40.0 55.0
40.0 45.0
45.0 50.0
25.0 25.0
45.0 65.0
55.0 65.0
25.0 40.0
30.0 55.0
40.0 55.0
30.0 45.0
35.0 55.0
30.0 70.0
35.0 55.0
30.0 45.0
60.0 70.0
65.0 70.0
55.0 65.0
60.0 65.0
50.0 65.0
25.0 60.0
55.0 60.0
50.0 50.0
35.0 35.0
65.0 75.0
50.0 65.0
65.0 75.0
50.0 65.0
50.0 60.0
60.0 65.0
50.0 60.0
50.0 65.0
50.0 65.0
35.0 35.0
50.0 60.0
60.0 65.0
65.0 70.0
55.0 60.0
60.0 70.0
60.0 65.0
50.0 60.0
60.0 65.0
65.0 70.0
40.0 60.0
50.0 65.0
55.0 65.0
50.0 60.0
50.0 60.0
50.0 65.0
55.0 65.0
55.0 65.0
50.0 60.0
55.0 65.0
40.0 40.0
30.0 35.0
60.0 70.0
65.0 70.0
65.0 80.0
60.0 70.0
50.0 60.0
50.0 60.0
70.0 70.0
60.0 70.0
60.0 60.0
60.0 65.0
60.0 70.0
50.0 65.0
60.0 70.0
60.0 65.0
60.0 65.0
30.0 50.0
60.0 60.0
35.0 35.0
40.0 55.0
60.0 65.0
60.0 65.0
65.0 70.0
55.0 65.0
65.0 75.0
50.0 65.0
60.0 65.0
65.0 75.0
65.0 65.0
65.0 65.0
60.0 60.0
65.0 70.0
50.0 60.0
35.0 35.0
60.0 65.0
60.0 65.0
60.0 65.0
60.0 65.0
65.0 75.0
65.0 70.0
60.0 70.0
50.0 60.0
50.0 65.0
55.0 60.0
55.0 65.0
55.0 70.0
50.0 65.0
55.0 55.0
55.0 65.0
55.0 60.0
40.0 50.0
55.0 65.0
60.0 70.0
50.0 60.0
60.0 65.0
60.0 70.0
60.0 70.0
65.0 70.0
50.0 55.0
65.0 75.0
55.0 60.0
28.57 28.57
42.86 42.86
28.57 28.57
28.57 42.86
57.14 57.14
57.14 57.14
57.14 57.14
57.14 57.14
57.14 57.14
42.86 42.86
28.57 28.57
42.86 71.43
14.29 14.29
42.86 42.86
57.14 57.14
42.86 42.86
28.57 28.57
42.86 57.14
57.14 57.14
28.57 42.86
28.57 28.57
57.14 42.86
42.86 42.86
57.14 57.14
42.86 57.14
57.14 57.14
28.57 28.57
57.14 57.14
42.86 57.14
42.86 42.86
42.86 42.86
28.57 28.57
57.14 57.14
57.14 57.14
28.57 28.57
42.86 57.14
42.86 42.86
57.14 57.14
42.86 42.86
42.86 57.14
42.86 42.86
57.14 57.14
28.57 28.57
42.86 42.86
14.29 14.29
28.57 28.57
57.14 57.14
42.86 42.86
28.57 28.57
57.14 57.14
42.86 57.14
28.57 28.57
57.14 57.14
28.57 28.57
57.14 57.14
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
57.14 57.14
14.29 28.57
14.29 28.57
0.0 0.0
42.86 42.86
57.14 57.14
42.86 42.86
57.14 57.14
42.86 57.14
57.14 57.14
0.0 0.0
57.14 57.14
28.57 28.57
42.86 42.86
42.86 42.86
28.57 57.14
28.57 57.14
57.14 57.14
28.57 42.86
57.14 57.14
42.86 42.86
57.14 57.14
57.14 57.14
42.86 57.14
42.86 57.14
28.57 42.86
57.14 57.14
42.86 42.86
14.29 14.29
42.86 57.14
57.14 57.14
14.29 42.86
57.14 57.14
28.57 28.57
42.86 57.14
57.14 57.14
57.14 57.14
57.14 57.14
42.86 57.14
42.86 57.14
28.57 28.57
99.48 99.57
99.49 99.49
99.64 99.73
99.51 99.52
99.6 99.6
99.63 99.68
99.55 99.55
99.62 99.69
99.62 99.65
99.51 99.56
99.63 99.64
99.7 99.73
99.54 99.6
99.61 99.65
99.5 99.55
99.52 99.58
99.53 99.59
99.46 99.64
99.66 99.66
99.62 99.65
99.53 99.53
99.52 99.56
99.67 99.71
99.69 99.69
99.61 99.64
99.42 99.49
99.53 99.62
99.5 99.59
99.61 99.63
99.5 99.58
99.67 99.67
99.55 99.61
99.5 99.58
99.54 99.6
99.61 99.67
99.53 99.54
99.56 99.62
99.59 99.62
99.66 99.68
99.53 99.6
99.7 99.73
99.62 99.65
99.64 99.67
99.5 99.56
99.53 99.56
99.51 99.57
99.6 99.68
99.66 99.71
99.67 99.73
99.54 99.58
99.71 99.74
99.71 99.79
99.69 99.74
99.66 99.7
99.74 99.77
99.53 99.55
99.57 99.62
99.67 99.71
99.59 99.62
99.54 99.63
99.54 99.6
99.57 99.58
99.75 99.77
99.57 99.63
99.69 99.79
99.69 99.72
99.54 99.62
99.73 99.75
99.67 99.69
99.63 99.68
99.59 99.62
99.53 99.58
99.42 99.45
99.67 99.71
99.51 99.57
99.47 99.47
99.64 99.68
99.5 99.55
99.47 99.47
99.59 99.64
99.49 99.55
99.57 99.66
99.51 99.57
99.68 99.7
99.46 99.51
99.58 99.59
99.6 99.6
99.5 99.58
99.68 99.67
99.66 99.67
99.69 99.73
99.5 99.61
99.63 99.64
99.68 99.71
99.47 99.48
99.49 99.65
99.76 99.75
99.66 99.68
99.61 99.68
99.75 99.76
50.88 52.63
52.63 52.63
45.61 50.88
45.61 52.63
56.14 57.89
56.14 57.89
54.39 56.14
38.6 40.35
43.86 54.39
47.37 57.89
43.86 61.4
43.86 50.88
35.09 35.09
47.37 59.65
47.37 47.37
50.88 52.63
52.63 57.89
45.61 54.39
47.37 61.4
50.88 56.14
36.84 42.11
35.09 42.11
50.88 52.63
50.88 54.39
36.84 57.89
52.63 61.4
47.37 56.14
56.14 63.16
52.63 63.16
52.63 57.89
52.63 59.65
49.12 50.88
52.63 52.63
49.12 54.39
52.63 50.88
45.61 54.39
40.35 54.39
50.88 54.39
57.89 57.89
45.61 50.88
47.37 56.14
43.86 45.61
35.09 35.09
54.39 61.4
47.37 56.14
52.63 56.14
45.61 49.12
54.39 54.39
52.63 50.88
56.14 54.39
57.89 57.89
40.35 42.11
38.6 43.86
43.86 52.63
52.63 59.65
52.63 57.89
59.65 64.91
47.37 54.39
50.88 59.65
36.84 52.63
47.37 47.37
50.88 61.4
43.86 45.61
47.37 57.89
50.88 59.65
52.63 52.63
56.14 61.4
50.88 52.63
42.11 49.12
36.84 36.84
38.6 57.89
45.61 57.89
47.37 52.63
50.88 52.63
36.84 45.61
47.37 50.88
42.11 54.39
42.11 52.63
45.61 50.88
47.37 61.4
52.63 57.89
50.88 52.63
49.12 59.65
50.88 52.63
45.61 54.39
45.61 47.37
54.39 59.65
47.37 49.12
47.37 54.39
43.86 42.11
49.12 56.14
49.12 50.88
50.88 54.39
54.39 54.39
45.61 50.88
43.86 47.37
50.88 61.4
49.12 61.4
52.63 64.91
38.6 40.35
80.52 87.53
81.03 88.35
81.44 88.76
81.96 89.59
82.37 88.14
80.21 87.22
82.27 88.66
81.24 88.56
80.1 87.63
81.44 88.35
81.34 87.84
81.55 89.28
82.47 89.9
79.59 87.01
83.4 88.76
82.16 89.69
81.34 88.04
83.92 87.73
81.44 87.53
82.06 87.53
83.92 88.66
79.38 87.11
79.59 87.73
80.21 88.56
81.03 87.73
81.75 88.97
81.96 88.66
82.37 88.04
82.37 87.73
80.93 87.94
82.16 89.28
81.13 88.14
82.99 89.38
81.44 88.66
82.89 89.07
80.62 88.04
84.02 90.41
82.89 89.18
79.59 89.07
83.3 89.38
81.34 90.1
81.75 88.14
82.37 89.07
81.86 87.53
82.06 89.59
81.96 88.87
80.93 88.87
82.27 89.48
82.58 89.18
81.34 86.39
80.72 87.94
82.99 88.66
82.37 89.28
80.1 88.76
80.0 85.98
79.79 88.14
79.59 88.66
80.82 89.07
82.16 88.45
81.03 88.14
77.73 87.11
81.86 88.04
82.37 90.1
80.21 87.22
81.86 87.94
80.0 87.84
83.81 89.38
83.4 89.9
80.82 89.18
82.99 89.69
81.03 89.07
83.4 88.66
81.44 90.0
80.52 87.73
80.82 88.14
81.55 87.53
81.86 89.28
82.58 88.76
80.52 85.88
81.13 89.59
79.79 86.91
81.65 88.45
82.47 89.18
83.51 89.59
82.16 89.28
80.41 87.11
80.21 89.38
80.72 87.22
80.21 88.97
82.37 89.48
82.89 88.97
85.67 90.1
83.4 90.41
80.93 88.04
82.89 89.59
82.37 87.73
81.86 86.39
81.96 89.38
82.06 89.69
84.33 90.52
94.12 94.12
94.12 94.12
88.24 88.24
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
88.24 88.24
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
91.18 91.18
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
91.18 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
91.18 94.12
94.12 94.12
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
57.14 57.14
71.43 71.43
57.14 71.43
71.43 57.14
71.43 71.43
71.43 57.14
57.14 57.14
71.43 71.43
42.86 42.86
71.43 71.43
71.43 71.43
71.43 57.14
42.86 57.14
85.71 85.71
71.43 71.43
71.43 71.43
42.86 57.14
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
71.43 71.43
57.14 57.14
57.14 57.14
42.86 42.86
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
42.86 42.86
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
42.86 57.14
57.14 57.14
57.14 57.14
57.14 57.14
57.14 42.86
57.14 57.14
57.14 57.14
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
71.43 71.43
57.14 71.43
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
71.43 71.43
57.14 57.14
71.43 71.43
42.86 42.86
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
28.57 28.57
71.43 71.43
57.14 57.14
71.43 71.43
71.43 71.43
42.86 42.86
71.43 71.43
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
57.14 71.43
57.14 57.14
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
57.14 71.43
71.43 71.43
57.14 71.43
71.43 71.43
42.86 42.86
71.43 71.43
71.43 71.43
71.43 71.43
42.86 42.86
68.29 68.29
58.54 58.54
46.34 48.78
46.34 51.22
51.22 63.41
51.22 63.41
46.34 60.98
39.02 53.66
41.46 56.1
58.54 68.29
48.78 63.41
43.9 58.54
53.66 56.1
48.78 65.85
36.59 58.54
39.02 58.54
46.34 48.78
58.54 68.29
48.78 58.54
51.22 63.41
39.02 48.78
48.78 51.22
43.9 58.54
34.15 58.54
39.02 36.59
53.66 60.98
48.78 56.1
39.02 53.66
36.59 51.22
48.78 56.1
36.59 51.22
43.9 56.1
46.34 63.41
46.34 46.34
46.34 56.1
39.02 46.34
53.66 53.66
53.66 65.85
56.1 60.98
65.85 68.29
41.46 58.54
56.1 56.1
51.22 56.1
48.78 60.98
51.22 58.54
51.22 60.98
34.15 41.46
46.34 56.1
53.66 60.98
34.15 43.9
43.9 51.22
26.83 43.9
46.34 48.78
46.34 56.1
48.78 58.54
34.15 58.54
53.66 68.29
36.59 51.22
34.15 51.22
39.02 51.22
43.9 53.66
43.9 48.78
60.98 60.98
43.9 51.22
53.66 56.1
43.9 53.66
48.78 56.1
53.66 60.98
46.34 51.22
41.46 41.46
63.41 70.73
46.34 63.41
36.59 53.66
34.15 51.22
43.9 58.54
46.34 46.34
36.59 60.98
43.9 53.66
46.34 53.66
31.71 43.9
36.59 36.59
36.59 48.78
36.59 56.1
36.59 51.22
34.15 46.34
29.27 53.66
26.83 48.78
60.98 60.98
36.59 56.1
39.02 51.22
41.46 56.1
41.46 53.66
53.66 60.98
34.15 53.66
41.46 56.1
46.34 53.66
41.46 41.46
43.9 53.66
56.1 60.98
51.22 68.29
66.38 76.72
74.14 82.76
68.97 80.17
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
96.55 97.41
68.97 80.17
98.28 98.28
94.83 96.55
98.28 98.28
98.28 98.28
69.83 77.59
95.69 96.55
68.97 72.41
74.14 81.03
98.28 98.28
80.17 84.48
98.28 98.28
98.28 98.28
73.28 80.17
98.28 98.28
98.28 98.28
77.59 86.21
98.28 98.28
98.28 98.28
98.28 98.28
79.31 85.34
95.69 96.55
74.14 82.76
98.28 98.28
80.17 82.76
96.55 96.55
67.24 70.69
98.28 98.28
93.97 97.41
98.28 98.28
98.28 98.28
92.24 96.55
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
94.83 96.55
72.41 76.72
98.28 98.28
67.24 74.14
98.28 98.28
98.28 98.28
94.83 96.55
77.59 84.48
98.28 98.28
65.52 81.03
96.55 96.55
98.28 98.28
78.45 88.79
98.28 98.28
72.41 77.59
98.28 98.28
71.55 79.31
74.14 77.59
98.28 98.28
96.55 97.41
74.14 80.17
98.28 98.28
98.28 98.28
97.41 97.41
76.72 84.48
98.28 98.28
72.41 74.14
98.28 98.28
98.28 98.28
98.28 98.28
96.55 96.55
75.86 79.31
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
94.83 96.55
94.83 96.55
98.28 98.28
94.83 96.55
81.03 86.21
98.28 98.28
77.59 84.48
98.28 98.28
94.83 96.55
98.28 98.28
81.03 87.07
72.41 77.59
77.59 84.48
98.28 98.28
98.28 98.28
95.69 96.55
98.28 98.28
98.28 98.28
98.28 98.28
89.47 89.47
84.21 84.21
89.47 89.47
86.84 86.84
86.84 84.21
86.84 86.84
81.58 84.21
86.84 86.84
76.32 78.95
84.21 89.47
84.21 86.84
86.84 86.84
89.47 86.84
86.84 86.84
86.84 86.84
86.84 86.84
84.21 86.84
86.84 86.84
73.68 78.95
84.21 84.21
86.84 86.84
84.21 84.21
86.84 89.47
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 89.47
86.84 86.84
78.95 76.32
86.84 86.84
78.95 84.21
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 86.84
84.21 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
84.21 81.58
81.58 84.21
78.95 81.58
86.84 86.84
89.47 89.47
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
81.58 84.21
84.21 86.84
86.84 86.84
81.58 86.84
86.84 86.84
84.21 86.84
81.58 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
89.47 89.47
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
78.95 86.84
86.84 89.47
86.84 86.84
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 86.84
92.11 92.11
86.84 86.84
84.21 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
98.4 99.25
98.19 99.04
98.05 99.13
98.4 99.25
98.2 98.86
98.35 99.17
98.49 99.1
98.71 99.47
98.73 99.53
98.05 98.84
98.67 99.37
98.16 98.84
98.2 98.62
98.15 98.87
98.2 98.84
98.51 99.09
98.42 98.75
98.29 98.54
98.83 99.31
98.27 99.0
98.63 99.29
98.27 98.72
98.46 99.08
98.09 99.06
98.6 99.58
98.81 99.65
98.84 99.58
98.43 99.06
98.28 98.91
98.83 99.64
98.11 98.97
98.33 99.07
98.25 99.09
99.09 99.54
99.15 99.42
98.26 99.09
99.01 99.25
98.84 99.54
98.92 99.58
98.67 99.2
98.67 99.4
98.04 98.86
98.66 99.33
98.58 99.49
98.49 99.46
98.5 99.43
98.54 99.49
98.61 99.35
98.61 99.6
98.54 99.43
98.58 99.26
98.5 99.26
98.83 99.58
98.09 99.12
98.5 99.0
98.77 99.42
98.37 98.89
98.19 98.92
98.79 99.59
98.86 99.58
98.1 98.91
98.56 99.21
98.46 98.92
98.48 99.35
98.05 98.81
98.89 99.54
98.52 99.27
99.0 99.72
98.85 99.5
98.85 99.4
98.6 99.07
98.34 99.0
98.58 99.06
98.75 99.29
98.72 99.27
98.61 99.03
98.89 99.47
98.78 99.53
98.94 99.58
98.87 99.65
98.85 99.4
98.51 99.06
98.9 99.48
98.04 98.91
98.56 99.1
98.79 99.48
98.9 99.42
98.66 99.36
98.2 99.15
98.28 99.46
98.48 99.12
98.45 99.02
98.78 99.42
98.68 99.36
98.8 99.47
98.28 98.89
98.16 99.02
98.35 98.78
98.58 99.29
98.83 99.6
87.5 87.5
87.5 87.5
37.5 37.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
37.5 75.0
25.0 25.0
87.5 87.5
87.5 87.5
62.5 62.5
75.0 75.0
87.5 87.5
37.5 75.0
87.5 87.5
75.0 75.0
37.5 75.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
37.5 75.0
87.5 87.5
62.5 62.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
50.0 75.0
87.5 87.5
75.0 75.0
87.5 87.5
87.5 87.5
37.5 62.5
87.5 87.5
87.5 87.5
87.5 87.5
50.0 50.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
50.0 75.0
50.0 50.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
37.5 75.0
75.0 75.0
75.0 75.0
75.0 75.0
75.0 75.0
62.5 62.5
75.0 75.0
75.0 75.0
75.0 75.0
50.0 50.0
87.5 87.5
87.5 87.5
50.0 50.0
75.0 75.0
50.0 75.0
50.0 50.0
87.5 87.5
87.5 87.5
50.0 62.5
87.5 87.5
37.5 37.5
87.5 87.5
87.5 87.5
50.0 62.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
50.0 50.0
87.5 87.5
75.0 75.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
62.5 62.5
62.5 62.5
62.5 62.5
62.5 62.5
62.5 62.5
62.5 75.0
50.0 75.0
62.5 62.5
37.5 37.5
25.0 25.0
50.0 50.0
62.5 62.5
50.0 50.0
25.0 25.0
62.5 62.5
62.5 62.5
25.0 37.5
25.0 25.0
62.5 62.5
37.5 37.5
50.0 62.5
37.5 62.5
37.5 50.0
50.0 50.0
50.0 62.5
50.0 62.5
37.5 37.5
50.0 50.0
50.0 50.0
37.5 62.5
37.5 50.0
62.5 75.0
50.0 75.0
62.5 62.5
50.0 62.5
37.5 62.5
50.0 62.5
50.0 50.0
25.0 62.5
62.5 62.5
62.5 62.5
50.0 62.5
12.5 12.5
62.5 62.5
50.0 62.5
50.0 50.0
50.0 50.0
62.5 62.5
37.5 37.5
62.5 62.5
62.5 62.5
62.5 62.5
62.5 62.5
50.0 62.5
50.0 62.5
62.5 62.5
62.5 62.5
50.0 62.5
37.5 37.5
50.0 62.5
62.5 62.5
25.0 62.5
25.0 25.0
62.5 62.5
62.5 62.5
62.5 62.5
50.0 50.0
62.5 62.5
62.5 62.5
50.0 50.0
25.0 25.0
37.5 37.5
50.0 50.0
50.0 50.0
37.5 50.0
50.0 62.5
37.5 62.5
62.5 50.0
25.0 62.5
37.5 50.0
50.0 62.5
37.5 50.0
50.0 50.0
75.0 75.0
50.0 50.0
50.0 62.5
50.0 50.0
50.0 62.5
62.5 62.5
62.5 62.5
62.5 62.5
37.5 37.5
37.5 50.0
50.0 62.5
50.0 50.0
50.0 62.5
12.5 12.5
37.5 37.5
25.0 25.0
50.0 50.0
45.45 54.55
63.64 63.64
54.55 54.55
63.64 63.64
36.36 36.36
36.36 36.36
45.45 54.55
36.36 36.36
72.73 72.73
63.64 72.73
63.64 72.73
45.45 45.45
63.64 63.64
54.55 54.55
45.45 45.45
54.55 54.55
63.64 72.73
45.45 45.45
27.27 36.36
81.82 81.82
63.64 72.73
63.64 54.55
63.64 63.64
63.64 63.64
63.64 72.73
63.64 72.73
54.55 54.55
54.55 63.64
63.64 63.64
27.27 27.27
54.55 54.55
72.73 72.73
54.55 54.55
72.73 63.64
63.64 63.64
63.64 63.64
63.64 72.73
54.55 54.55
36.36 36.36
27.27 63.64
63.64 72.73
72.73 72.73
63.64 63.64
63.64 63.64
81.82 81.82
54.55 54.55
63.64 63.64
72.73 72.73
18.18 36.36
45.45 45.45
63.64 72.73
45.45 54.55
18.18 45.45
45.45 63.64
63.64 63.64
54.55 54.55
45.45 45.45
63.64 63.64
36.36 45.45
18.18 54.55
45.45 72.73
27.27 27.27
27.27 27.27
63.64 63.64
54.55 54.55
63.64 72.73
63.64 72.73
45.45 45.45
63.64 63.64
54.55 63.64
45.45 45.45
54.55 54.55
63.64 72.73
45.45 45.45
36.36 36.36
45.45 36.36
54.55 63.64
54.55 54.55
45.45 36.36
72.73 63.64
72.73 72.73
45.45 45.45
54.55 54.55
72.73 72.73
54.55 54.55
18.18 18.18
45.45 45.45
72.73 72.73
54.55 72.73
36.36 36.36
72.73 72.73
45.45 63.64
63.64 72.73
72.73 72.73
45.45 45.45
63.64 54.55
54.55 54.55
63.64 72.73
45.45 45.45
27.27 27.27
98.8 98.99
98.8 98.99
98.8 98.8
98.71 98.89
98.8 98.99
97.79 98.25
98.52 98.52
98.8 98.99
98.8 98.99
98.8 98.8
98.15 98.25
98.99 98.99
98.71 98.71
99.08 99.17
98.99 98.99
98.25 98.43
99.08 99.17
98.99 98.99
99.08 99.17
98.99 99.17
98.71 99.08
97.88 97.6
99.08 99.17
98.99 99.26
99.08 99.17
98.99 99.08
98.89 99.08
99.08 99.17
99.08 99.26
98.89 98.99
98.71 99.08
98.43 98.71
98.52 98.71
98.43 98.71
98.8 98.99
96.86 97.14
98.62 98.71
98.34 98.8
98.52 99.08
98.52 98.89
99.08 99.08
98.89 99.08
99.08 99.08
98.89 99.08
99.08 99.08
98.89 99.08
98.62 98.89
99.08 99.08
97.79 98.43
99.08 98.89
97.32 98.71
97.51 98.06
98.62 98.89
98.99 99.17
98.8 98.99
97.79 98.34
98.15 98.89
97.14 97.79
98.99 99.17
98.43 98.89
98.62 99.08
98.8 98.8
98.43 98.71
98.8 98.8
98.43 98.71
98.8 99.08
98.06 98.15
98.71 98.99
98.8 98.89
98.8 98.71
98.8 99.08
99.08 99.08
99.08 99.17
98.15 98.43
99.08 98.8
98.8 99.08
99.08 98.8
99.08 99.17
98.52 98.52
98.15 98.52
98.8 99.08
98.71 98.8
98.71 98.89
98.71 99.08
98.34 98.25
98.71 99.08
98.34 98.99
98.71 99.08
98.62 98.89
97.05 97.05
98.89 99.17
98.89 99.17
98.89 99.17
98.89 99.17
98.89 98.99
98.89 99.17
98.71 98.89
98.89 99.08
98.8 98.89
98.25 98.71
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
50.0 50.0
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
33.33 66.67
66.67 66.67
83.33 83.33
66.67 66.67
66.67 66.67
83.33 83.33
66.67 66.67
66.67 66.67
66.67 66.67
50.0 66.67
66.67 66.67
83.33 83.33
83.33 83.33
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
50.0 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
50.0 66.67
83.33 83.33
66.67 66.67
83.33 83.33
50.0 50.0
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
16.67 66.67
50.0 50.0
83.33 83.33
83.33 83.33
50.0 66.67
83.33 83.33
83.33 83.33
66.67 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
66.67 66.67
83.33 83.33
50.0 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
83.33 66.67
83.33 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
83.33 83.33
83.33 83.33
33.33 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
66.67 66.67
83.33 83.33
66.67 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
89.12 91.11
88.73 89.12
90.45 91.91
90.98 91.51
92.04 93.1
92.71 94.56
91.38 92.71
90.72 92.71
90.05 91.25
89.39 90.45
92.84 93.63
92.84 94.3
92.04 92.44
91.25 92.18
92.04 93.24
90.05 91.25
90.98 91.51
94.56 94.96
93.37 94.56
90.19 91.78
90.32 91.64
94.69 94.83
93.77 94.83
93.77 94.43
91.51 92.18
90.05 90.85
90.32 91.11
93.5 94.83
94.43 95.09
90.45 91.91
88.59 90.19
89.12 90.85
89.26 90.72
90.85 92.31
92.97 94.03
89.39 90.19
90.72 92.31
92.97 94.3
91.64 92.57
93.1 94.3
91.11 92.57
90.19 91.64
90.98 91.91
90.19 91.38
89.92 91.11
90.05 90.85
91.78 91.38
91.91 92.31
90.32 90.72
90.85 91.38
92.84 93.37
89.79 91.25
93.5 94.56
89.12 90.19
89.92 91.51
94.56 95.09
94.3 95.23
93.63 94.56
92.84 94.3
93.63 94.56
90.19 90.45
93.77 94.03
92.04 92.44
94.3 94.03
90.72 90.98
90.19 91.64
88.33 89.66
90.85 91.78
91.51 91.64
88.73 89.66
90.32 91.64
89.79 92.31
91.91 92.84
88.59 89.66
90.45 92.04
89.92 90.98
90.98 91.38
90.58 90.72
89.92 91.11
89.52 91.64
92.18 93.1
91.78 92.71
90.32 91.64
90.58 91.25
91.38 92.44
91.38 91.64
92.71 93.77
92.71 93.5
91.78 93.5
92.04 93.63
91.78 92.57
91.11 91.78
89.12 89.66
88.06 90.32
93.77 94.3
90.45 91.64
88.2 89.66
93.63 94.16
92.04 92.71
89.26 91.38
83.29 91.33
84.44 91.58
82.4 88.78
81.89 90.56
83.29 90.94
83.29 91.07
81.12 88.52
82.14 88.39
83.67 89.67
81.76 89.29
82.27 88.52
82.53 90.82
82.91 89.41
82.91 89.8
82.02 86.73
85.59 91.84
82.27 89.67
81.25 90.69
84.31 90.69
84.18 90.18
83.04 89.03
82.91 90.69
82.78 89.03
81.89 89.8
82.78 90.18
83.93 90.94
82.4 89.03
81.63 88.52
81.51 90.43
83.8 89.92
80.74 88.52
83.16 89.67
82.53 89.92
82.4 89.29
82.27 89.92
83.67 90.56
83.55 89.8
82.27 90.94
84.31 90.56
82.91 90.05
81.89 88.27
82.02 88.01
84.95 90.43
83.16 88.9
84.18 90.69
84.06 90.69
81.76 89.92
82.14 90.94
83.42 90.69
84.69 90.82
78.83 89.67
82.91 89.41
84.06 87.63
81.63 91.07
82.4 88.78
79.21 89.03
81.76 91.58
83.55 89.29
79.59 91.58
80.74 91.84
82.02 89.92
81.89 89.16
81.63 89.67
82.27 90.56
80.36 90.94
84.18 91.45
81.38 88.78
81.76 90.69
83.04 91.07
82.02 89.16
81.63 90.82
82.27 88.78
80.74 89.29
82.65 90.56
82.14 89.67
81.38 90.18
82.53 89.29
81.12 90.56
82.14 91.2
81.89 90.31
83.16 88.78
83.16 91.07
82.78 91.71
80.48 88.78
82.78 89.54
81.76 90.05
82.14 88.78
82.4 88.65
83.04 89.41
82.14 88.65
81.51 90.31
82.27 90.82
80.48 90.05
82.65 88.27
81.89 89.16
82.02 88.39
80.1 88.27
82.65 90.69
82.4 90.43
81.38 90.18
27.27 27.27
54.55 54.55
45.45 45.45
63.64 63.64
54.55 54.55
36.36 36.36
27.27 36.36
36.36 36.36
54.55 54.55
63.64 63.64
9.09 9.09
45.45 45.45
45.45 45.45
36.36 36.36
45.45 45.45
45.45 36.36
18.18 18.18
54.55 54.55
45.45 45.45
9.09 9.09
45.45 36.36
27.27 27.27
45.45 45.45
27.27 36.36
27.27 27.27
36.36 36.36
36.36 36.36
27.27 27.27
18.18 18.18
27.27 27.27
36.36 36.36
63.64 63.64
27.27 27.27
27.27 27.27
45.45 45.45
36.36 36.36
36.36 45.45
54.55 45.45
72.73 72.73
36.36 54.55
54.55 54.55
54.55 54.55
45.45 45.45
27.27 45.45
63.64 63.64
54.55 63.64
36.36 36.36
45.45 45.45
36.36 36.36
45.45 45.45
27.27 27.27
45.45 36.36
63.64 63.64
27.27 27.27
36.36 36.36
63.64 63.64
27.27 36.36
63.64 63.64
18.18 18.18
36.36 36.36
27.27 27.27
45.45 54.55
27.27 27.27
63.64 63.64
54.55 63.64
54.55 54.55
54.55 54.55
54.55 63.64
45.45 45.45
45.45 54.55
27.27 27.27
36.36 36.36
54.55 54.55
63.64 63.64
27.27 27.27
27.27 27.27
27.27 27.27
45.45 45.45
36.36 36.36
36.36 36.36
18.18 18.18
36.36 36.36
63.64 63.64
27.27 27.27
36.36 45.45
63.64 63.64
36.36 36.36
36.36 36.36
27.27 27.27
36.36 36.36
9.09 9.09
9.09 9.09
9.09 9.09
36.36 36.36
63.64 63.64
36.36 45.45
63.64 63.64
45.45 45.45
0.0 0.0
27.27 27.27
81.12 88.39
85.46 91.07
84.06 90.43
85.71 91.07
80.99 89.41
84.31 91.07
84.82 91.45
81.38 88.01
81.12 87.88
80.61 87.5
83.8 91.07
78.83 88.39
78.7 87.12
80.36 86.86
83.16 89.8
83.42 90.94
78.06 86.22
84.44 90.18
77.55 86.99
85.08 90.82
83.67 90.82
83.29 89.41
83.42 89.8
81.63 88.78
81.51 90.69
83.8 90.43
84.18 89.67
80.23 86.1
82.14 90.05
79.34 89.41
79.59 87.5
78.57 88.14
78.06 88.01
82.4 89.67
82.53 91.2
83.29 89.03
83.29 88.01
78.19 87.37
83.04 89.67
77.68 86.35
80.99 88.52
80.99 88.01
81.89 88.78
84.06 89.41
81.63 88.14
82.02 88.39
78.57 86.99
80.99 88.65
80.61 86.86
80.74 87.24
85.46 91.45
84.57 90.43
79.46 88.27
85.33 89.54
78.83 87.12
86.1 90.43
83.67 89.41
86.22 90.82
85.46 90.56
79.59 88.27
82.02 89.29
82.4 90.05
82.27 89.92
83.42 89.54
82.4 91.07
82.53 90.82
81.76 89.29
81.63 89.03
82.53 91.07
82.02 89.16
81.38 87.12
84.57 91.07
85.33 90.69
84.18 91.33
83.93 90.43
80.87 89.54
83.8 90.18
83.29 89.41
82.14 89.16
79.46 87.5
80.99 88.27
84.44 89.92
82.27 89.29
79.59 87.5
84.06 89.92
82.4 89.41
81.38 89.41
85.46 91.45
85.08 90.94
83.8 90.94
81.25 88.14
81.25 88.39
84.18 90.82
85.46 90.82
79.46 87.24
82.02 89.16
83.29 88.39
85.33 91.2
82.53 89.41
80.74 88.39
78.12 75.0
75.0 81.25
81.25 84.38
78.12 87.5
68.75 78.12
71.88 84.38
65.62 68.75
65.62 75.0
59.38 59.38
78.12 81.25
68.75 75.0
68.75 75.0
75.0 81.25
71.88 71.88
78.12 84.38
78.12 84.38
71.88 75.0
71.88 84.38
71.88 84.38
75.0 78.12
78.12 78.12
75.0 75.0
78.12 90.62
84.38 84.38
87.5 87.5
78.12 84.38
78.12 84.38
78.12 87.5
71.88 84.38
90.62 90.62
68.75 78.12
65.62 81.25
65.62 71.88
71.88 84.38
71.88 81.25
68.75 81.25
75.0 87.5
75.0 81.25
71.88 71.88
75.0 75.0
68.75 81.25
81.25 84.38
71.88 75.0
75.0 84.38
68.75 81.25
78.12 81.25
78.12 84.38
75.0 81.25
68.75 78.12
71.88 81.25
62.5 65.62
71.88 81.25
68.75 78.12
65.62 78.12
68.75 78.12
71.88 81.25
68.75 81.25
75.0 81.25
78.12 84.38
75.0 78.12
75.0 84.38
65.62 84.38
59.38 78.12
71.88 78.12
62.5 65.62
68.75 71.88
68.75 81.25
65.62 75.0
62.5 84.38
65.62 78.12
68.75 75.0
65.62 81.25
71.88 78.12
71.88 75.0
68.75 75.0
75.0 81.25
68.75 78.12
68.75 68.75
65.62 65.62
68.75 78.12
65.62 78.12
71.88 84.38
68.75 78.12
75.0 75.0
65.62 81.25
65.62 71.88
78.12 78.12
65.62 87.5
68.75 81.25
75.0 81.25
78.12 78.12
81.25 81.25
71.88 75.0
78.12 81.25
78.12 84.38
78.12 78.12
68.75 68.75
78.12 78.12
71.88 75.0
65.62 65.62
47.62 61.9
47.62 52.38
42.86 47.62
47.62 66.67
52.38 61.9
57.14 57.14
28.57 66.67
38.1 57.14
38.1 52.38
57.14 57.14
47.62 57.14
38.1 47.62
38.1 61.9
42.86 47.62
66.67 66.67
57.14 61.9
38.1 42.86
52.38 61.9
38.1 66.67
47.62 66.67
38.1 52.38
57.14 66.67
61.9 57.14
47.62 52.38
52.38 66.67
33.33 33.33
47.62 71.43
47.62 61.9
28.57 47.62
47.62 61.9
47.62 66.67
47.62 57.14
33.33 61.9
57.14 57.14
52.38 57.14
47.62 71.43
52.38 61.9
52.38 61.9
57.14 61.9
57.14 66.67
52.38 52.38
42.86 71.43
33.33 57.14
38.1 38.1
47.62 71.43
52.38 71.43
42.86 47.62
38.1 57.14
38.1 52.38
57.14 61.9
61.9 71.43
52.38 57.14
66.67 66.67
52.38 57.14
23.81 42.86
52.38 57.14
47.62 52.38
33.33 38.1
57.14 57.14
66.67 66.67
47.62 52.38
47.62 66.67
38.1 33.33
52.38 66.67
42.86 66.67
38.1 42.86
38.1 47.62
47.62 66.67
57.14 61.9
42.86 52.38
28.57 66.67
47.62 61.9
42.86 47.62
28.57 61.9
52.38 61.9
23.81 33.33
42.86 57.14
47.62 61.9
52.38 61.9
47.62 66.67
38.1 42.86
57.14 66.67
38.1 57.14
52.38 71.43
23.81 23.81
52.38 61.9
52.38 57.14
52.38 66.67
52.38 71.43
57.14 66.67
38.1 52.38
47.62 57.14
57.14 57.14
52.38 57.14
47.62 61.9
42.86 42.86
38.1 47.62
42.86 42.86
52.38 61.9
57.14 61.9
95.5 97.26
94.84 97.16
95.6 97.22
95.38 97.0
94.92 97.02
95.96 97.78
96.0 97.06
94.68 96.98
95.9 97.7
95.28 97.26
95.24 96.86
95.32 96.96
95.06 96.88
95.02 97.26
96.3 97.36
96.52 97.6
95.44 97.26
95.48 97.16
95.2 96.86
95.0 97.02
95.72 97.34
95.72 97.06
95.22 97.08
95.1 96.98
95.7 97.3
95.02 97.1
96.04 97.76
95.48 97.0
95.56 97.18
95.44 97.08
95.32 97.12
95.16 96.74
94.92 96.62
95.02 97.1
95.2 97.2
95.74 97.46
95.18 97.14
95.54 96.94
95.44 97.16
95.02 96.96
95.6 97.0
95.24 96.82
95.94 97.36
95.36 97.0
95.3 97.26
95.14 97.06
95.2 97.08
96.56 97.66
95.98 97.66
95.66 97.78
95.32 97.26
95.18 97.18
95.56 97.32
95.44 97.48
96.0 97.58
95.84 97.4
95.88 97.54
95.0 97.34
95.24 97.16
95.64 97.6
95.56 97.56
96.04 97.74
95.86 97.52
95.82 97.12
96.12 97.66
95.0 97.04
95.6 97.22
95.38 97.18
95.86 97.36
95.76 97.7
95.04 97.02
95.3 97.26
95.78 97.26
95.16 97.02
95.44 97.1
95.56 97.16
95.12 97.18
95.7 97.2
95.48 97.48
95.3 97.1
95.28 97.14
95.72 97.6
95.24 97.28
95.12 97.36
95.34 97.16
95.0 96.94
95.54 97.5
95.12 97.12
95.3 97.36
95.34 96.98
95.3 97.08
95.82 97.3
95.7 97.3
95.58 97.3
95.3 97.24
95.5 97.28
95.42 97.2
95.32 97.02
95.44 97.62
95.44 97.1
22.22 22.22
33.33 33.33
44.44 44.44
33.33 33.33
22.22 22.22
22.22 22.22
22.22 22.22
22.22 33.33
44.44 55.56
33.33 33.33
11.11 11.11
33.33 55.56
44.44 44.44
33.33 33.33
11.11 11.11
44.44 55.56
22.22 33.33
33.33 33.33
44.44 55.56
44.44 44.44
22.22 22.22
11.11 22.22
22.22 22.22
22.22 33.33
33.33 33.33
33.33 33.33
33.33 33.33
0.0 0.0
22.22 22.22
44.44 44.44
22.22 44.44
33.33 44.44
22.22 33.33
44.44 33.33
22.22 33.33
0.0 0.0
33.33 44.44
22.22 55.56
33.33 44.44
11.11 11.11
22.22 33.33
22.22 22.22
33.33 33.33
22.22 22.22
33.33 44.44
33.33 44.44
22.22 33.33
33.33 44.44
33.33 33.33
11.11 11.11
22.22 33.33
22.22 33.33
22.22 33.33
33.33 33.33
33.33 33.33
33.33 33.33
22.22 44.44
11.11 11.11
33.33 33.33
33.33 33.33
44.44 55.56
22.22 22.22
11.11 44.44
33.33 33.33
11.11 11.11
11.11 55.56
11.11 44.44
22.22 11.11
33.33 44.44
33.33 44.44
55.56 55.56
33.33 44.44
11.11 44.44
44.44 44.44
44.44 44.44
44.44 44.44
22.22 22.22
22.22 55.56
44.44 44.44
22.22 22.22
33.33 33.33
11.11 11.11
33.33 33.33
33.33 44.44
22.22 33.33
44.44 44.44
33.33 44.44
33.33 44.44
33.33 33.33
55.56 55.56
22.22 44.44
22.22 44.44
44.44 44.44
44.44 33.33
22.22 33.33
33.33 44.44
33.33 33.33
33.33 44.44
33.33 11.11
44.44 44.44
33.33 33.33
33.33 55.56
11.11 22.22
22.22 66.67
22.22 77.78
44.44 44.44
0.0 11.11
11.11 22.22
11.11 11.11
22.22 33.33
22.22 33.33
44.44 66.67
44.44 55.56
44.44 66.67
44.44 66.67
33.33 44.44
33.33 55.56
33.33 55.56
11.11 22.22
33.33 55.56
33.33 44.44
33.33 33.33
22.22 22.22
22.22 44.44
22.22 66.67
22.22 22.22
11.11 11.11
33.33 44.44
22.22 55.56
0.0 0.0
11.11 55.56
22.22 44.44
11.11 11.11
22.22 33.33
22.22 44.44
22.22 22.22
22.22 22.22
22.22 33.33
22.22 44.44
22.22 33.33
22.22 22.22
22.22 33.33
22.22 44.44
11.11 11.11
11.11 22.22
22.22 44.44
22.22 77.78
11.11 22.22
33.33 55.56
22.22 44.44
22.22 22.22
22.22 44.44
11.11 33.33
22.22 22.22
22.22 44.44
22.22 33.33
11.11 22.22
33.33 66.67
11.11 55.56
33.33 44.44
33.33 44.44
22.22 55.56
22.22 44.44
22.22 55.56
0.0 11.11
33.33 44.44
22.22 44.44
22.22 44.44
11.11 22.22
22.22 33.33
33.33 33.33
22.22 33.33
33.33 44.44
33.33 66.67
11.11 33.33
11.11 44.44
22.22 44.44
11.11 55.56
11.11 55.56
0.0 0.0
22.22 55.56
22.22 22.22
22.22 33.33
22.22 44.44
22.22 77.78
11.11 44.44
33.33 33.33
11.11 33.33
11.11 11.11
33.33 55.56
11.11 44.44
44.44 55.56
33.33 55.56
22.22 44.44
22.22 44.44
33.33 66.67
11.11 44.44
22.22 44.44
22.22 22.22
11.11 11.11
83.92 90.93
83.81 88.97
82.37 86.7
83.92 89.07
82.27 89.28
83.61 90.21
83.61 89.69
81.96 90.62
83.3 88.45
82.68 86.49
85.05 90.31
83.92 90.31
82.68 88.25
81.96 86.91
83.3 90.1
82.58 88.76
84.12 90.31
81.34 86.7
83.61 90.52
83.51 90.52
83.3 89.07
84.02 89.69
81.86 89.07
85.26 90.1
84.33 90.1
85.26 89.48
82.58 89.28
83.09 88.76
82.99 90.1
84.54 89.18
82.78 87.01
81.86 88.76
81.55 87.53
82.47 88.25
81.96 88.04
84.54 90.31
81.13 86.08
83.81 90.0
82.89 88.87
81.34 86.49
84.33 87.73
82.27 87.73
84.54 91.24
84.43 90.93
85.46 90.21
82.47 88.45
84.54 90.41
84.33 91.86
82.68 88.56
82.68 87.63
82.99 89.38
82.99 88.87
81.65 88.25
85.05 89.69
82.06 88.66
82.06 88.97
81.96 88.97
83.4 89.18
84.33 89.9
82.68 89.28
84.33 88.87
84.95 88.45
84.12 89.79
85.26 89.48
81.65 85.36
84.74 91.13
85.36 91.13
84.12 90.52
82.78 89.28
83.4 89.69
81.34 88.87
83.4 88.97
81.13 89.28
81.96 88.14
84.02 90.82
81.75 86.49
82.37 89.59
82.16 90.21
84.74 90.41
84.33 89.59
82.99 89.48
81.75 89.28
81.44 87.84
83.3 89.9
81.03 88.97
83.3 89.69
81.13 87.32
85.67 90.72
83.61 89.28
82.16 88.66
83.71 87.94
81.44 86.7
83.51 90.0
83.61 88.76
84.54 91.65
84.54 90.41
84.74 90.21
82.89 87.11
81.96 88.14
81.34 88.04
91.0 95.91
92.06 93.22
89.95 92.87
90.89 95.21
90.42 94.16
90.65 93.93
95.33 96.26
94.16 94.86
89.49 89.6
92.64 93.34
94.51 95.79
90.3 95.09
92.29 96.38
91.47 94.98
90.77 93.22
92.87 93.46
90.3 94.86
95.33 96.5
95.21 96.26
89.49 89.72
90.3 95.79
89.6 91.82
92.06 93.46
94.74 95.33
95.09 96.5
89.72 93.57
90.77 92.52
89.84 95.44
91.24 92.76
91.71 93.34
92.06 94.74
96.14 97.31
93.93 95.33
95.56 97.08
89.37 89.6
91.94 96.03
90.19 96.85
92.76 94.63
94.74 95.91
94.28 95.33
94.86 97.2
90.42 94.98
90.07 93.46
90.89 91.94
92.06 95.68
95.33 97.2
93.69 94.74
94.39 94.98
92.64 96.14
95.68 96.26
92.76 94.63
91.0 95.68
96.03 95.68
94.39 95.68
96.14 97.31
90.89 92.64
94.04 95.09
95.21 96.5
94.86 96.61
94.04 95.56
93.93 94.51
93.57 94.98
90.54 94.86
90.42 92.52
91.71 95.68
91.12 95.91
89.72 92.87
94.04 94.98
93.46 94.74
91.0 94.39
94.39 94.98
93.57 95.79
90.77 93.46
94.63 96.5
90.65 94.28
91.94 96.73
91.59 93.34
91.24 94.39
91.71 94.16
93.11 95.56
88.2 89.84
94.28 97.43
96.38 96.5
94.51 95.68
92.64 94.39
94.04 95.21
95.91 96.96
88.67 92.87
94.51 96.14
94.51 96.26
89.84 95.33
94.04 95.44
94.04 95.21
94.98 95.91
95.44 96.61
91.71 95.56
93.34 96.5
92.41 94.63
93.57 96.61
90.42 95.68
50.0 64.29
64.29 64.29
71.43 64.29
35.71 50.0
64.29 64.29
57.14 57.14
71.43 71.43
64.29 64.29
50.0 71.43
42.86 42.86
71.43 71.43
64.29 71.43
57.14 64.29
57.14 64.29
35.71 35.71
50.0 50.0
57.14 64.29
64.29 71.43
42.86 50.0
42.86 50.0
57.14 64.29
57.14 64.29
71.43 71.43
42.86 42.86
71.43 71.43
64.29 71.43
50.0 50.0
50.0 50.0
28.57 50.0
57.14 57.14
64.29 71.43
71.43 71.43
57.14 71.43
71.43 71.43
57.14 64.29
64.29 64.29
57.14 64.29
50.0 50.0
64.29 64.29
57.14 57.14
35.71 35.71
57.14 64.29
64.29 71.43
50.0 50.0
42.86 64.29
57.14 64.29
57.14 64.29
57.14 57.14
50.0 50.0
42.86 50.0
50.0 50.0
28.57 50.0
50.0 57.14
50.0 57.14
50.0 50.0
57.14 57.14
50.0 50.0
35.71 64.29
64.29 64.29
71.43 71.43
42.86 57.14
64.29 71.43
71.43 71.43
57.14 64.29
64.29 64.29
50.0 57.14
57.14 57.14
57.14 64.29
42.86 42.86
50.0 50.0
50.0 71.43
42.86 57.14
57.14 78.57
50.0 50.0
64.29 64.29
57.14 57.14
50.0 71.43
57.14 64.29
71.43 71.43
57.14 57.14
42.86 42.86
71.43 71.43
64.29 64.29
50.0 57.14
71.43 71.43
71.43 71.43
42.86 64.29
64.29 64.29
64.29 64.29
71.43 64.29
50.0 50.0
50.0 64.29
71.43 71.43
50.0 57.14
50.0 50.0
50.0 57.14
57.14 57.14
64.29 71.43
50.0 57.14
57.14 57.14
47.8 68.8
47.4 71.2
45.6 72.8
46.8 69.4
48.6 68.6
45.6 70.0
47.4 70.8
49.0 69.4
47.6 68.2
43.2 69.4
49.2 66.8
45.0 72.4
44.4 69.0
42.8 65.4
46.2 69.6
47.0 69.0
49.2 69.2
44.8 69.6
44.2 68.0
50.2 72.6
48.6 70.2
46.4 71.0
52.4 72.4
48.2 71.2
48.2 65.6
48.8 70.0
48.0 67.6
48.2 70.6
44.2 66.4
50.2 70.8
48.0 70.6
41.2 64.4
44.6 70.2
41.8 67.0
44.6 66.6
44.2 68.6
45.6 71.8
43.6 71.2
45.8 69.8
46.8 72.8
49.2 69.0
44.4 68.4
46.6 67.2
44.2 64.6
49.8 72.0
47.6 69.0
46.8 70.8
48.8 76.0
46.0 70.0
51.0 71.2
47.2 73.0
45.0 67.0
42.6 65.4
45.0 63.0
47.8 69.6
46.6 70.8
42.0 64.2
46.8 68.8
45.2 65.8
44.8 67.8
47.0 70.4
47.8 69.8
44.0 69.2
50.8 72.6
47.0 67.4
45.2 70.4
47.4 72.0
45.2 71.2
46.2 70.8
49.8 73.2
51.6 73.4
48.0 66.2
50.0 70.4
50.4 65.4
48.8 70.2
49.4 69.4
45.4 66.4
50.8 69.4
48.8 67.8
47.8 67.2
51.2 67.4
47.6 66.2
46.4 71.0
48.0 65.6
54.4 72.4
50.8 73.8
49.6 71.8
48.8 69.0
48.4 70.6
48.8 72.8
42.8 64.6
46.2 70.4
50.8 72.2
42.8 71.0
46.8 66.8
46.8 68.6
51.0 71.2
44.6 67.0
43.6 69.6
45.2 66.2
14.29 21.43
14.29 35.71
28.57 50.0
42.86 42.86
21.43 50.0
28.57 42.86
21.43 21.43
35.71 35.71
35.71 42.86
35.71 35.71
28.57 42.86
21.43 35.71
14.29 35.71
35.71 35.71
42.86 42.86
28.57 57.14
7.14 7.14
21.43 35.71
28.57 50.0
28.57 50.0
28.57 42.86
42.86 42.86
28.57 50.0
21.43 35.71
35.71 50.0
28.57 50.0
28.57 50.0
21.43 42.86
35.71 50.0
21.43 35.71
21.43 50.0
7.14 7.14
28.57 42.86
28.57 42.86
7.14 7.14
7.14 7.14
35.71 35.71
28.57 50.0
14.29 21.43
35.71 42.86
28.57 50.0
21.43 35.71
28.57 50.0
35.71 35.71
28.57 50.0
21.43 42.86
21.43 50.0
28.57 50.0
21.43 42.86
28.57 42.86
28.57 42.86
42.86 50.0
21.43 21.43
35.71 42.86
7.14 7.14
28.57 50.0
28.57 50.0
35.71 28.57
21.43 42.86
35.71 50.0
28.57 35.71
28.57 28.57
28.57 42.86
21.43 42.86
28.57 42.86
21.43 35.71
21.43 42.86
28.57 50.0
21.43 42.86
21.43 42.86
28.57 35.71
35.71 35.71
14.29 14.29
7.14 7.14
21.43 42.86
21.43 42.86
42.86 42.86
21.43 42.86
21.43 28.57
42.86 35.71
21.43 35.71
28.57 42.86
14.29 50.0
28.57 50.0
35.71 35.71
28.57 35.71
14.29 42.86
28.57 50.0
28.57 42.86
28.57 35.71
21.43 28.57
28.57 42.86
28.57 28.57
28.57 28.57
21.43 42.86
28.57 42.86
28.57 28.57
35.71 42.86
28.57 35.71
21.43 21.43
14.29 14.29
42.86 42.86
42.86 42.86
57.14 57.14
42.86 57.14
0.0 0.0
42.86 57.14
14.29 14.29
57.14 57.14
0.0 0.0
42.86 42.86
0.0 0.0
28.57 28.57
42.86 42.86
42.86 57.14
14.29 14.29
42.86 57.14
57.14 57.14
42.86 42.86
57.14 57.14
71.43 71.43
14.29 14.29
57.14 57.14
57.14 57.14
28.57 28.57
14.29 14.29
14.29 14.29
57.14 57.14
28.57 28.57
28.57 42.86
14.29 14.29
28.57 57.14
57.14 57.14
42.86 57.14
42.86 42.86
42.86 57.14
57.14 57.14
57.14 57.14
14.29 14.29
14.29 14.29
42.86 42.86
28.57 28.57
42.86 42.86
42.86 57.14
14.29 14.29
57.14 57.14
14.29 14.29
0.0 0.0
0.0 0.0
14.29 14.29
42.86 42.86
71.43 71.43
28.57 28.57
71.43 71.43
28.57 28.57
71.43 71.43
71.43 71.43
14.29 14.29
0.0 0.0
14.29 14.29
57.14 57.14
57.14 57.14
14.29 14.29
28.57 28.57
42.86 57.14
28.57 28.57
42.86 42.86
0.0 0.0
28.57 28.57
14.29 14.29
0.0 0.0
57.14 57.14
42.86 42.86
57.14 57.14
42.86 42.86
42.86 42.86
14.29 14.29
14.29 14.29
14.29 14.29
42.86 57.14
28.57 57.14
57.14 57.14
57.14 57.14
0.0 0.0
14.29 14.29
14.29 14.29
28.57 28.57
14.29 14.29
0.0 0.0
57.14 57.14
14.29 14.29
42.86 57.14
42.86 42.86
57.14 57.14
42.86 42.86
14.29 14.29
14.29 14.29
42.86 42.86
57.14 57.14
28.57 28.57
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
75.0 75.0
25.0 50.0
75.0 75.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
75.0 75.0
50.0 50.0
75.0 75.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
75.0 75.0
50.0 50.0
50.0 50.0
75.0 75.0
75.0 75.0
75.0 75.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
98.72 99.29
99.49 99.49
98.65 99.49
97.3 99.29
99.23 99.49
97.43 99.17
99.17 99.36
98.4 99.29
97.5 99.29
97.69 99.42
97.69 99.29
99.23 99.42
98.4 99.55
98.4 99.55
97.3 99.29
98.78 99.36
97.95 99.42
97.88 99.23
98.78 98.78
99.1 99.29
97.3 99.23
96.66 99.17
98.4 98.97
98.33 99.04
98.65 98.65
98.52 99.1
97.3 97.5
98.52 98.78
97.24 97.3
97.18 97.75
96.73 99.23
98.52 98.97
98.4 99.1
98.72 98.91
98.33 99.1
98.72 99.42
98.59 99.04
98.59 98.91
97.88 98.14
96.85 99.1
98.84 99.42
97.63 99.61
98.01 99.17
98.78 99.36
97.75 99.49
98.14 99.49
98.01 99.23
97.56 98.2
98.84 99.61
98.65 99.23
99.17 99.42
99.23 99.23
99.17 99.29
98.33 99.1
98.4 98.91
98.52 99.55
98.59 99.1
98.59 99.55
98.46 99.49
98.27 98.78
98.91 99.29
98.65 99.55
97.69 99.42
98.65 99.55
98.65 99.55
98.65 99.29
98.4 99.49
97.75 98.2
98.59 99.17
97.37 99.55
99.23 99.55
99.04 99.42
98.14 99.42
96.85 99.42
96.79 98.78
97.11 99.36
98.97 99.42
98.27 98.97
97.69 99.36
98.65 99.17
97.5 99.36
97.69 99.36
99.1 99.49
98.91 99.61
98.72 99.42
98.84 98.97
98.4 99.29
98.52 99.42
98.84 99.36
98.91 99.42
99.29 99.29
97.24 99.36
97.5 97.5
97.05 99.17
98.65 99.42
98.2 99.55
98.2 99.36
98.52 99.23
98.14 99.04
98.4 99.42
33.33 33.33
0.0 0.0
0.0 0.0
50.0 50.0
33.33 33.33
16.67 16.67
33.33 33.33
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 33.33
0.0 0.0
33.33 33.33
16.67 33.33
33.33 33.33
16.67 16.67
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
16.67 33.33
16.67 16.67
0.0 0.0
16.67 16.67
50.0 50.0
16.67 16.67
33.33 33.33
16.67 16.67
33.33 33.33
50.0 50.0
50.0 50.0
16.67 16.67
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
50.0 50.0
33.33 50.0
33.33 33.33
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
33.33 33.33
0.0 0.0
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
0.0 0.0
50.0 50.0
50.0 50.0
33.33 33.33
50.0 50.0
50.0 50.0
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
33.33 33.33
16.67 16.67
33.33 33.33
33.33 50.0
33.33 33.33
33.33 33.33
0.0 0.0
50.0 50.0
33.33 33.33
33.33 50.0
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
16.67 50.0
16.67 16.67
33.33 33.33
16.67 33.33
16.67 16.67
16.67 33.33
33.33 33.33
50.0 50.0
86.84 89.47
86.84 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
84.21 89.47
89.47 89.47
84.21 89.47
89.47 89.47
89.47 89.47
92.11 92.11
89.47 89.47
86.84 89.47
84.21 84.21
81.58 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
86.84 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
89.47 89.47
81.58 86.84
89.47 89.47
84.21 84.21
86.84 89.47
86.84 89.47
86.84 86.84
92.11 89.47
86.84 89.47
89.47 89.47
89.47 89.47
92.11 92.11
89.47 89.47
89.47 89.47
89.47 89.47
92.11 92.11
78.95 81.58
86.84 89.47
81.58 81.58
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
84.21 89.47
89.47 89.47
89.47 89.47
78.95 84.21
89.47 89.47
89.47 89.47
86.84 89.47
78.95 84.21
81.58 84.21
73.68 73.68
86.84 86.84
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
84.21 89.47
89.47 89.47
86.84 89.47
89.47 89.47
86.84 89.47
89.47 86.84
89.47 89.47
84.21 89.47
89.47 89.47
86.84 86.84
89.47 89.47
89.47 89.47
89.47 89.47
84.21 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
84.21 84.21
89.47 89.47
86.84 86.84
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
76.32 84.21
84.21 89.47
86.84 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
50.0 56.25
43.75 62.5
50.0 62.5
50.0 56.25
37.5 56.25
50.0 56.25
31.25 56.25
50.0 62.5
50.0 68.75
43.75 62.5
31.25 56.25
43.75 62.5
43.75 62.5
37.5 62.5
43.75 68.75
25.0 31.25
43.75 62.5
43.75 62.5
37.5 62.5
43.75 62.5
43.75 68.75
43.75 62.5
43.75 62.5
37.5 68.75
50.0 62.5
50.0 62.5
50.0 68.75
31.25 31.25
18.75 31.25
50.0 62.5
50.0 68.75
50.0 62.5
43.75 62.5
50.0 62.5
25.0 25.0
37.5 56.25
50.0 68.75
50.0 62.5
50.0 62.5
43.75 50.0
50.0 62.5
50.0 62.5
43.75 62.5
43.75 62.5
43.75 62.5
43.75 62.5
31.25 31.25
43.75 56.25
25.0 50.0
25.0 25.0
50.0 68.75
43.75 68.75
50.0 62.5
37.5 62.5
50.0 62.5
50.0 62.5
37.5 37.5
50.0 62.5
50.0 62.5
43.75 56.25
43.75 56.25
50.0 62.5
37.5 68.75
50.0 62.5
50.0 56.25
50.0 56.25
50.0 56.25
50.0 56.25
50.0 68.75
50.0 56.25
50.0 62.5
50.0 68.75
50.0 62.5
43.75 62.5
50.0 68.75
50.0 68.75
50.0 62.5
43.75 62.5
50.0 62.5
50.0 62.5
50.0 75.0
50.0 62.5
50.0 68.75
43.75 68.75
50.0 68.75
50.0 75.0
43.75 62.5
43.75 62.5
43.75 62.5
43.75 68.75
31.25 43.75
37.5 56.25
50.0 62.5
50.0 62.5
50.0 62.5
43.75 62.5
50.0 62.5
43.75 50.0
43.75 62.5
50.0 56.25
76.0 84.0
60.0 60.0
76.0 88.0
56.0 72.0
88.0 88.0
76.0 84.0
76.0 84.0
72.0 72.0
88.0 88.0
88.0 88.0
64.0 72.0
72.0 72.0
60.0 72.0
88.0 88.0
56.0 88.0
68.0 72.0
88.0 88.0
68.0 88.0
88.0 88.0
64.0 76.0
60.0 80.0
64.0 68.0
68.0 88.0
72.0 88.0
72.0 84.0
72.0 72.0
60.0 76.0
44.0 44.0
64.0 80.0
64.0 68.0
72.0 88.0
56.0 64.0
88.0 88.0
48.0 76.0
48.0 56.0
56.0 72.0
80.0 88.0
88.0 88.0
72.0 68.0
56.0 68.0
60.0 84.0
56.0 68.0
60.0 68.0
52.0 76.0
68.0 68.0
60.0 84.0
64.0 84.0
68.0 68.0
56.0 72.0
60.0 68.0
56.0 64.0
52.0 60.0
52.0 56.0
64.0 84.0
64.0 80.0
64.0 72.0
68.0 76.0
72.0 76.0
64.0 72.0
48.0 64.0
52.0 64.0
76.0 84.0
60.0 72.0
76.0 84.0
60.0 64.0
72.0 80.0
64.0 72.0
56.0 56.0
48.0 84.0
52.0 56.0
68.0 68.0
84.0 84.0
84.0 84.0
60.0 76.0
72.0 76.0
84.0 84.0
52.0 64.0
64.0 68.0
68.0 76.0
52.0 64.0
60.0 64.0
80.0 84.0
84.0 84.0
84.0 84.0
56.0 68.0
76.0 76.0
64.0 64.0
80.0 84.0
52.0 76.0
76.0 76.0
72.0 72.0
64.0 80.0
72.0 88.0
68.0 76.0
64.0 68.0
64.0 72.0
68.0 72.0
60.0 80.0
68.0 76.0
72.0 88.0
99.9 99.92
99.9 99.92
99.97 99.97
99.9 99.93
99.9 99.92
99.91 99.92
99.9 99.92
99.9 99.92
99.9 99.92
99.89 99.91
99.9 99.92
99.89 99.91
99.91 99.92
99.89 99.91
99.89 99.92
99.9 99.92
99.89 99.9
99.89 99.92
99.89 99.91
99.89 99.91
99.88 99.91
99.95 99.97
99.86 99.9
99.88 99.91
99.88 99.91
99.89 99.91
99.88 99.91
99.89 99.92
99.88 99.91
99.88 99.91
99.88 99.91
99.88 99.9
99.89 99.91
99.89 99.91
99.89 99.9
99.88 99.91
99.9 99.91
99.89 99.91
99.89 99.92
99.89 99.92
99.88 99.91
99.88 99.91
99.88 99.92
99.89 99.91
99.88 99.92
99.89 99.91
99.89 99.92
99.89 99.92
99.89 99.91
99.89 99.92
99.9 99.91
99.89 99.91
99.89 99.92
99.9 99.92
99.89 99.9
99.95 99.96
99.9 99.92
99.9 99.92
99.9 99.91
99.9 99.92
99.89 99.91
99.89 99.91
99.89 99.91
99.9 99.92
99.9 99.91
99.89 99.92
99.89 99.91
99.9 99.91
99.89 99.92
99.89 99.91
99.89 99.91
99.89 99.92
99.88 99.91
99.89 99.91
99.89 99.91
99.89 99.91
99.89 99.91
99.89 99.91
99.88 99.9
99.9 99.92
99.97 99.97
99.9 99.91
99.9 99.91
99.89 99.92
99.91 99.93
99.91 99.92
99.96 99.97
99.9 99.92
99.89 99.92
99.9 99.91
99.89 99.91
99.9 99.92
99.89 99.9
99.9 99.91
99.89 99.91
99.91 99.92
99.89 99.91
99.9 99.92
99.89 99.91
99.89 99.91
53.85 53.85
38.46 46.15
38.46 46.15
53.85 53.85
46.15 46.15
38.46 53.85
46.15 53.85
23.08 30.77
53.85 53.85
38.46 53.85
61.54 61.54
61.54 61.54
61.54 61.54
46.15 61.54
46.15 53.85
53.85 61.54
46.15 53.85
53.85 53.85
61.54 61.54
53.85 53.85
53.85 61.54
53.85 53.85
46.15 61.54
53.85 61.54
53.85 61.54
53.85 61.54
46.15 53.85
53.85 53.85
46.15 53.85
53.85 53.85
38.46 38.46
53.85 53.85
53.85 53.85
38.46 53.85
38.46 38.46
53.85 53.85
53.85 53.85
61.54 53.85
46.15 46.15
46.15 46.15
30.77 30.77
53.85 46.15
46.15 61.54
46.15 53.85
46.15 69.23
23.08 46.15
53.85 69.23
53.85 61.54
53.85 69.23
61.54 61.54
30.77 53.85
53.85 53.85
53.85 53.85
53.85 61.54
38.46 53.85
38.46 61.54
46.15 53.85
46.15 61.54
53.85 53.85
53.85 61.54
69.23 69.23
46.15 61.54
46.15 61.54
53.85 53.85
46.15 53.85
53.85 61.54
46.15 61.54
46.15 46.15
30.77 30.77
53.85 53.85
38.46 53.85
46.15 53.85
30.77 46.15
46.15 46.15
38.46 46.15
38.46 53.85
30.77 53.85
46.15 61.54
46.15 61.54
46.15 53.85
46.15 46.15
46.15 53.85
53.85 53.85
53.85 53.85
53.85 53.85
46.15 46.15
53.85 53.85
38.46 53.85
53.85 61.54
53.85 61.54
69.23 69.23
23.08 53.85
53.85 61.54
61.54 61.54
46.15 53.85
61.54 61.54
53.85 61.54
46.15 46.15
38.46 46.15
46.15 61.54
99.91 99.94
99.83 99.87
99.88 99.92
99.81 99.86
99.88 99.91
99.86 99.89
99.81 99.83
99.87 99.94
99.83 99.89
99.78 99.86
99.83 99.89
99.82 99.86
99.83 99.88
99.84 99.89
99.86 99.88
99.78 99.78
99.84 99.89
99.81 99.82
99.81 99.89
99.9 99.96
99.88 99.95
99.9 99.92
99.85 99.92
99.84 99.94
99.85 99.88
99.83 99.88
99.83 99.94
99.84 99.93
99.86 99.91
99.86 99.94
99.89 99.92
99.85 99.89
99.89 99.94
99.87 99.91
99.87 99.92
99.87 99.93
99.85 99.92
99.9 99.92
99.88 99.92
99.86 99.92
99.81 99.84
99.83 99.91
99.81 99.85
99.89 99.94
99.84 99.9
99.85 99.91
99.86 99.92
99.84 99.92
99.88 99.9
99.82 99.82
99.83 99.88
99.83 99.86
99.86 99.94
99.84 99.86
99.82 99.89
99.86 99.92
99.88 99.94
99.83 99.89
99.86 99.95
99.8 99.83
99.88 99.9
99.89 99.93
99.83 99.88
99.85 99.86
99.88 99.95
99.83 99.86
99.89 99.9
99.86 99.89
99.84 99.92
99.86 99.89
99.82 99.86
99.88 99.92
99.81 99.85
99.83 99.86
99.89 99.94
99.83 99.88
99.84 99.87
99.83 99.86
99.81 99.82
99.83 99.88
99.86 99.91
99.88 99.9
99.89 99.94
99.82 99.87
99.85 99.89
99.86 99.92
99.84 99.89
99.86 99.9
99.89 99.95
99.83 99.83
99.87 99.94
99.86 99.94
99.86 99.94
99.78 99.83
99.86 99.94
99.78 99.81
99.81 99.92
99.81 99.88
99.86 99.92
99.81 99.86
63.14 82.27
61.43 82.09
62.47 81.42
61.8 81.78
63.02 82.95
61.98 82.52
64.3 82.76
60.94 81.91
62.71 81.97
63.69 81.97
58.99 81.97
61.31 82.21
60.02 83.13
61.25 81.48
60.33 82.7
61.49 82.15
62.16 82.03
61.98 82.33
59.23 81.54
61.98 82.89
63.45 82.58
64.49 82.58
62.04 83.62
63.39 82.95
61.86 83.19
61.25 82.4
61.8 82.52
64.3 82.58
61.98 83.01
61.19 82.46
64.98 83.44
60.02 81.91
62.1 80.87
61.86 81.23
60.09 83.5
63.69 83.62
61.19 82.21
61.25 82.03
61.55 84.29
62.59 82.52
61.86 82.52
65.28 83.44
64.49 82.64
63.69 82.89
64.18 82.95
63.88 82.4
66.08 83.07
62.78 81.66
60.94 82.4
63.39 81.78
63.26 82.52
63.02 81.85
62.47 83.31
63.26 82.27
63.33 82.21
62.96 82.95
63.88 82.64
63.81 82.58
63.33 83.19
61.8 82.09
62.96 83.01
63.75 83.13
63.81 82.64
61.37 81.17
62.41 82.15
62.04 84.47
61.43 82.15
63.51 81.6
62.35 82.09
61.74 82.33
63.14 82.58
63.39 81.23
63.63 82.15
63.69 81.72
63.75 82.03
61.86 81.97
61.67 81.72
62.78 81.91
64.24 82.27
63.88 81.91
62.84 82.82
63.51 82.4
63.2 82.7
62.16 82.89
63.08 82.76
62.1 81.78
63.75 83.44
62.65 82.89
63.26 82.27
62.96 82.58
61.12 82.64
61.25 82.27
61.61 81.36
59.17 83.13
61.31 82.15
62.04 81.54
60.45 81.78
60.09 82.27
62.1 82.33
61.12 82.46
68.18 68.18
40.91 54.55
45.45 63.64
54.55 63.64
54.55 54.55
63.64 63.64
36.36 68.18
63.64 63.64
45.45 50.0
68.18 68.18
45.45 54.55
45.45 68.18
50.0 59.09
45.45 68.18
63.64 63.64
59.09 68.18
68.18 59.09
59.09 63.64
50.0 63.64
40.91 40.91
40.91 36.36
54.55 54.55
54.55 72.73
45.45 63.64
31.82 54.55
72.73 68.18
31.82 59.09
68.18 72.73
59.09 63.64
68.18 72.73
45.45 45.45
45.45 50.0
50.0 54.55
59.09 68.18
54.55 63.64
40.91 68.18
54.55 63.64
45.45 40.91
59.09 68.18
59.09 63.64
54.55 68.18
50.0 59.09
36.36 50.0
63.64 63.64
59.09 77.27
40.91 59.09
50.0 63.64
59.09 68.18
40.91 68.18
63.64 63.64
45.45 77.27
36.36 36.36
54.55 72.73
45.45 77.27
59.09 59.09
50.0 68.18
40.91 54.55
59.09 63.64
59.09 68.18
36.36 68.18
59.09 59.09
59.09 72.73
45.45 77.27
68.18 72.73
72.73 77.27
54.55 68.18
40.91 59.09
68.18 72.73
54.55 72.73
50.0 72.73
68.18 72.73
50.0 54.55
59.09 68.18
59.09 59.09
45.45 40.91
68.18 68.18
59.09 59.09
59.09 72.73
45.45 40.91
63.64 63.64
59.09 72.73
63.64 72.73
27.27 40.91
59.09 68.18
63.64 72.73
31.82 68.18
72.73 77.27
54.55 63.64
77.27 77.27
54.55 63.64
50.0 59.09
63.64 77.27
40.91 59.09
31.82 31.82
36.36 45.45
54.55 72.73
50.0 68.18
50.0 59.09
59.09 63.64
36.36 72.73
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
92.59 92.59
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
90.74 92.59
92.59 92.59
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
90.74 92.59
90.74 92.59
87.04 90.74
96.3 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
96.3 96.3
96.3 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
88.89 92.59
88.89 92.59
88.89 92.59
92.59 92.59
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
90.74 92.59
87.04 90.74
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
90.74 92.59
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
96.3 96.3
88.89 94.44
92.59 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
94.44 94.44
90.74 94.44
90.74 94.44
77.42 83.55
80.36 86.48
80.1 87.88
80.87 86.99
79.72 84.95
78.06 83.93
82.27 87.37
82.53 86.86
79.59 85.2
80.48 85.2
79.72 85.46
81.51 87.12
79.46 85.71
80.61 85.97
82.27 89.54
82.65 88.39
81.12 87.24
79.97 86.99
81.51 86.99
80.1 87.12
82.27 87.88
83.04 88.39
83.8 87.88
81.51 88.39
82.4 88.78
82.14 87.76
81.76 88.39
82.65 87.5
82.14 88.39
80.48 86.61
80.74 87.24
81.51 88.65
81.38 86.73
83.67 89.54
81.51 87.37
84.31 90.18
80.74 87.76
81.89 88.01
80.23 87.37
80.74 87.24
81.12 86.61
83.55 88.65
81.38 87.37
80.61 85.71
83.55 88.39
81.63 87.37
82.02 85.71
82.14 87.24
82.27 87.63
79.34 86.1
81.12 88.9
79.72 84.31
81.12 89.41
83.16 88.14
79.97 86.35
81.25 85.59
82.65 89.16
81.12 87.24
79.59 88.52
79.97 85.46
79.34 85.08
81.12 86.73
80.36 87.37
79.72 85.59
80.74 85.33
80.74 87.24
84.57 88.65
81.63 88.78
82.53 88.9
80.61 87.5
82.91 88.39
82.27 86.1
83.04 89.8
79.72 85.2
85.59 90.43
80.99 85.71
79.34 87.12
80.74 86.35
81.12 86.22
85.08 89.54
81.38 86.86
79.85 85.97
79.21 85.2
80.61 85.2
79.46 85.2
81.51 87.37
81.38 86.86
81.76 85.2
81.12 87.88
80.87 86.1
80.23 87.24
79.72 85.71
81.76 86.73
81.51 86.86
79.85 87.76
80.1 85.84
78.32 84.06
80.99 87.63
77.55 82.4
77.3 85.71
44.44 44.44
55.56 55.56
44.44 44.44
44.44 55.56
44.44 44.44
33.33 33.33
55.56 55.56
55.56 55.56
33.33 33.33
33.33 44.44
33.33 33.33
22.22 44.44
44.44 44.44
44.44 44.44
44.44 44.44
55.56 33.33
22.22 22.22
55.56 55.56
44.44 55.56
33.33 44.44
33.33 55.56
55.56 55.56
33.33 33.33
33.33 33.33
55.56 55.56
33.33 55.56
66.67 66.67
44.44 44.44
55.56 55.56
66.67 66.67
44.44 66.67
44.44 44.44
44.44 44.44
33.33 44.44
44.44 44.44
44.44 44.44
44.44 44.44
22.22 22.22
33.33 33.33
33.33 33.33
44.44 44.44
55.56 55.56
44.44 55.56
33.33 44.44
33.33 33.33
22.22 22.22
11.11 11.11
44.44 44.44
44.44 44.44
33.33 55.56
44.44 44.44
55.56 55.56
33.33 33.33
55.56 55.56
33.33 33.33
33.33 33.33
55.56 55.56
22.22 44.44
55.56 55.56
44.44 44.44
44.44 44.44
33.33 44.44
44.44 55.56
22.22 22.22
55.56 44.44
33.33 33.33
33.33 33.33
22.22 22.22
0.0 0.0
33.33 44.44
44.44 55.56
33.33 55.56
44.44 44.44
55.56 55.56
33.33 33.33
44.44 55.56
33.33 33.33
44.44 44.44
33.33 44.44
33.33 33.33
33.33 44.44
55.56 55.56
22.22 22.22
33.33 33.33
33.33 33.33
66.67 66.67
55.56 55.56
66.67 66.67
22.22 22.22
22.22 11.11
55.56 55.56
55.56 44.44
44.44 55.56
44.44 44.44
33.33 33.33
33.33 33.33
33.33 33.33
33.33 44.44
55.56 55.56
33.33 44.44


==> figures/SCATTERREDUC_CORE/suffisantes_both.txt <==
21.43 21.43
7.14 7.14
42.86 42.86
7.14 7.14
7.14 7.14
7.14 7.14
14.29 21.43
35.71 35.71
21.43 21.43
7.14 7.14
35.71 28.57
35.71 50.0
28.57 35.71
28.57 28.57
21.43 35.71
21.43 42.86
21.43 42.86
35.71 35.71
14.29 14.29
7.14 7.14
21.43 28.57
28.57 35.71
21.43 28.57
28.57 28.57
21.43 42.86
28.57 28.57
21.43 21.43
94.12 94.12
94.12 94.12
88.24 88.24
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
88.24 88.24
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
91.18 91.18
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
91.18 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
94.12 94.12
91.18 94.12
94.12 94.12
47.62 61.9
47.62 52.38
42.86 47.62
47.62 66.67
57.14 57.14
28.57 66.67
38.1 57.14
38.1 52.38
57.14 57.14
38.1 61.9
42.86 47.62
66.67 66.67
38.1 42.86
52.38 61.9
38.1 66.67
47.62 66.67
38.1 52.38
61.9 57.14
52.38 66.67
33.33 33.33
28.57 47.62
47.62 61.9
33.33 61.9
57.14 57.14
52.38 57.14
57.14 61.9
52.38 52.38
33.33 57.14
38.1 38.1
38.1 57.14
61.9 71.43
52.38 57.14
66.67 66.67
23.81 42.86
52.38 57.14
47.62 52.38
33.33 38.1
66.67 66.67
38.1 33.33
52.38 66.67
42.86 66.67
38.1 42.86
38.1 47.62
47.62 66.67
57.14 61.9
42.86 52.38
28.57 66.67
47.62 61.9
42.86 47.62
28.57 61.9
23.81 33.33
42.86 57.14
38.1 42.86
57.14 66.67
38.1 57.14
23.81 23.81
52.38 61.9
38.1 52.38
47.62 61.9
42.86 42.86
38.1 47.62
42.86 42.86
52.38 61.9
40.0 60.0
40.0 50.0
50.0 65.0
45.0 50.0
50.0 60.0
35.0 40.0
40.0 65.0
40.0 40.0
35.0 35.0
40.0 55.0
60.0 65.0
30.0 30.0
20.0 20.0
50.0 65.0
45.0 45.0
30.0 30.0
35.0 40.0
30.0 55.0
35.0 55.0
45.0 50.0
40.0 40.0
45.0 55.0
50.0 50.0
40.0 40.0
40.0 50.0
35.0 60.0
30.0 50.0
15.0 45.0
50.0 50.0
45.0 40.0
40.0 55.0
30.0 35.0
40.0 50.0
40.0 70.0
40.0 45.0
40.0 50.0
55.0 55.0
30.0 30.0
30.0 40.0
35.0 55.0
40.0 50.0
35.0 40.0
30.0 35.0
40.0 45.0
35.0 40.0
35.0 50.0
45.0 70.0
35.0 35.0
35.0 45.0
50.0 55.0
30.0 40.0
35.0 35.0
25.0 50.0
30.0 30.0
30.0 60.0
35.0 35.0
25.0 50.0
35.0 40.0
30.0 30.0
30.0 30.0
30.0 65.0
45.0 55.0
40.0 50.0
40.0 50.0
45.0 45.0
40.0 50.0
35.0 50.0
45.0 50.0
40.0 40.0
35.0 35.0
40.0 45.0
25.0 25.0
45.0 65.0
55.0 65.0
25.0 40.0
40.0 55.0
30.0 45.0
30.0 70.0
35.0 55.0
30.0 45.0
62.5 62.5
62.5 62.5
62.5 62.5
62.5 62.5
62.5 62.5
62.5 75.0
50.0 75.0
62.5 62.5
37.5 37.5
25.0 25.0
50.0 50.0
62.5 62.5
50.0 50.0
25.0 25.0
62.5 62.5
62.5 62.5
25.0 37.5
25.0 25.0
62.5 62.5
37.5 37.5
50.0 62.5
37.5 62.5
37.5 50.0
50.0 50.0
50.0 62.5
50.0 62.5
37.5 37.5
50.0 50.0
50.0 50.0
37.5 62.5
37.5 50.0
62.5 75.0
50.0 75.0
62.5 62.5
50.0 62.5
37.5 62.5
50.0 62.5
50.0 50.0
25.0 62.5
62.5 62.5
62.5 62.5
50.0 62.5
12.5 12.5
62.5 62.5
50.0 62.5
50.0 50.0
50.0 50.0
62.5 62.5
37.5 37.5
62.5 62.5
62.5 62.5
62.5 62.5
62.5 62.5
50.0 62.5
50.0 62.5
62.5 62.5
62.5 62.5
50.0 62.5
37.5 37.5
50.0 62.5
62.5 62.5
25.0 62.5
25.0 25.0
62.5 62.5
62.5 62.5
62.5 62.5
50.0 50.0
62.5 62.5
62.5 62.5
50.0 50.0
25.0 25.0
37.5 37.5
50.0 50.0
50.0 50.0
37.5 50.0
50.0 62.5
37.5 62.5
62.5 50.0
25.0 62.5
37.5 50.0
50.0 62.5
37.5 50.0
50.0 50.0
75.0 75.0
50.0 50.0
50.0 62.5
50.0 50.0
50.0 62.5
62.5 62.5
62.5 62.5
62.5 62.5
37.5 37.5
37.5 50.0
50.0 62.5
50.0 50.0
50.0 62.5
12.5 12.5
37.5 37.5
25.0 25.0
50.0 50.0
99.91 99.94
99.83 99.87
99.88 99.92
99.81 99.86
99.88 99.91
99.86 99.89
99.81 99.83
99.87 99.94
99.83 99.89
99.78 99.86
99.83 99.89
99.82 99.86
99.83 99.88
99.84 99.89
99.86 99.88
99.78 99.78
99.84 99.89
99.81 99.82
99.81 99.89
99.9 99.96
99.88 99.95
99.9 99.92
99.85 99.92
99.84 99.94
99.85 99.88
99.83 99.88
99.83 99.94
99.84 99.93
99.86 99.91
99.86 99.94
99.89 99.92
99.85 99.89
99.89 99.94
99.87 99.91
99.87 99.92
99.87 99.93
99.85 99.92
99.9 99.92
99.88 99.92
99.86 99.92
99.81 99.84
99.83 99.91
99.81 99.85
99.89 99.94
99.84 99.9
99.85 99.91
99.86 99.92
99.84 99.92
99.88 99.9
99.82 99.82
99.83 99.88
99.83 99.86
99.86 99.94
99.84 99.86
99.82 99.89
99.86 99.92
99.88 99.94
99.83 99.89
99.86 99.95
99.8 99.83
99.88 99.9
99.89 99.93
99.83 99.88
99.85 99.86
99.88 99.95
99.83 99.86
99.89 99.9
99.86 99.89
99.84 99.92
99.86 99.89
99.82 99.86
99.88 99.92
99.81 99.85
99.83 99.86
99.89 99.94
99.83 99.88
99.84 99.87
99.83 99.86
99.81 99.82
99.83 99.88
99.86 99.91
99.88 99.9
99.89 99.94
99.82 99.87
99.85 99.89
99.86 99.92
99.84 99.89
99.86 99.9
99.89 99.95
99.83 99.83
99.87 99.94
99.86 99.94
99.86 99.94
99.78 99.83
99.86 99.94
99.78 99.81
99.81 99.92
99.81 99.88
99.86 99.92
99.81 99.86
99.48 99.57
99.49 99.49
99.64 99.73
99.51 99.52
99.6 99.6
99.63 99.68
99.55 99.55
99.62 99.69
99.62 99.65
99.51 99.56
99.63 99.64
99.7 99.73
99.54 99.6
99.61 99.65
99.5 99.55
99.52 99.58
99.53 99.59
99.46 99.64
99.66 99.66
99.62 99.65
99.53 99.53
99.52 99.56
99.67 99.71
99.69 99.69
99.61 99.64
99.42 99.49
99.53 99.62
99.5 99.59
99.61 99.63
99.5 99.58
99.67 99.67
99.55 99.61
99.5 99.58
99.54 99.6
99.61 99.67
99.53 99.54
99.56 99.62
99.59 99.62
99.66 99.68
99.53 99.6
99.7 99.73
99.62 99.65
99.64 99.67
99.5 99.56
99.53 99.56
99.51 99.57
99.6 99.68
99.66 99.71
99.67 99.73
99.54 99.58
99.71 99.74
99.71 99.79
99.69 99.74
99.66 99.7
99.74 99.77
99.53 99.55
99.57 99.62
99.67 99.71
99.59 99.62
99.54 99.63
99.54 99.6
99.57 99.58
99.75 99.77
99.57 99.63
99.69 99.79
99.69 99.72
99.54 99.62
99.73 99.75
99.67 99.69
99.63 99.68
99.59 99.62
99.53 99.58
99.42 99.45
99.67 99.71
99.51 99.57
99.47 99.47
99.64 99.68
99.5 99.55
99.47 99.47
99.59 99.64
99.49 99.55
99.57 99.66
99.51 99.57
99.68 99.7
99.46 99.51
99.58 99.59
99.6 99.6
99.5 99.58
99.68 99.67
99.66 99.67
99.69 99.73
99.5 99.61
99.63 99.64
99.68 99.71
99.47 99.48
99.49 99.65
99.76 99.75
99.66 99.68
99.61 99.68
99.75 99.76
35.0 35.0
98.8 98.99
98.8 98.99
98.8 98.8
98.71 98.89
98.8 98.99
97.79 98.25
98.52 98.52
98.8 98.99
98.8 98.99
98.8 98.8
98.15 98.25
98.99 98.99
98.71 98.71
99.08 99.17
98.99 98.99
98.25 98.43
99.08 99.17
98.99 98.99
99.08 99.17
98.99 99.17
98.71 99.08
97.88 97.6
99.08 99.17
98.99 99.26
99.08 99.17
98.99 99.08
98.89 99.08
99.08 99.17
99.08 99.26
98.89 98.99
98.71 99.08
98.43 98.71
98.52 98.71
98.43 98.71
98.8 98.99
96.86 97.14
98.62 98.71
98.34 98.8
98.52 99.08
98.52 98.89
99.08 99.08
98.89 99.08
99.08 99.08
98.89 99.08
99.08 99.08
98.89 99.08
98.62 98.89
99.08 99.08
97.79 98.43
99.08 98.89
97.32 98.71
97.51 98.06
98.62 98.89
98.99 99.17
98.8 98.99
97.79 98.34
98.15 98.89
97.14 97.79
98.99 99.17
98.43 98.89
98.62 99.08
98.8 98.8
98.43 98.71
98.8 98.8
98.43 98.71
98.8 99.08
98.06 98.15
98.71 98.99
98.8 98.89
98.8 98.71
98.8 99.08
99.08 99.08
99.08 99.17
98.15 98.43
99.08 98.8
98.8 99.08
99.08 98.8
99.08 99.17
98.52 98.52
98.15 98.52
98.8 99.08
98.71 98.8
98.71 98.89
98.71 99.08
98.34 98.25
98.71 99.08
98.34 98.99
98.71 99.08
98.62 98.89
97.05 97.05
98.89 99.17
98.89 99.17
98.89 99.17
98.89 99.17
98.89 98.99
98.89 99.17
98.71 98.89
98.89 99.08
98.8 98.89
98.25 98.71
28.57 28.57
42.86 42.86
28.57 28.57
28.57 42.86
57.14 57.14
57.14 57.14
57.14 57.14
57.14 57.14
57.14 57.14
42.86 42.86
28.57 28.57
42.86 71.43
14.29 14.29
42.86 42.86
57.14 57.14
42.86 42.86
28.57 28.57
42.86 57.14
57.14 57.14
28.57 42.86
28.57 28.57
57.14 42.86
42.86 42.86
57.14 57.14
42.86 57.14
57.14 57.14
28.57 28.57
57.14 57.14
42.86 57.14
42.86 42.86
42.86 42.86
28.57 28.57
57.14 57.14
57.14 57.14
28.57 28.57
42.86 57.14
42.86 42.86
57.14 57.14
42.86 42.86
42.86 57.14
42.86 42.86
57.14 57.14
28.57 28.57
42.86 42.86
14.29 14.29
28.57 28.57
57.14 57.14
42.86 42.86
28.57 28.57
57.14 57.14
42.86 57.14
28.57 28.57
57.14 57.14
28.57 28.57
57.14 57.14
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
57.14 57.14
14.29 28.57
14.29 28.57
0.0 0.0
42.86 42.86
57.14 57.14
42.86 42.86
57.14 57.14
42.86 57.14
57.14 57.14
0.0 0.0
57.14 57.14
28.57 28.57
42.86 42.86
42.86 42.86
28.57 57.14
28.57 57.14
57.14 57.14
28.57 42.86
57.14 57.14
42.86 42.86
57.14 57.14
57.14 57.14
42.86 57.14
42.86 57.14
28.57 42.86
57.14 57.14
42.86 42.86
14.29 14.29
42.86 57.14
57.14 57.14
14.29 42.86
57.14 57.14
28.57 28.57
42.86 57.14
57.14 57.14
57.14 57.14
57.14 57.14
42.86 57.14
42.86 57.14
28.57 28.57
86.84 89.47
86.84 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
84.21 89.47
89.47 89.47
84.21 89.47
89.47 89.47
89.47 89.47
92.11 92.11
89.47 89.47
86.84 89.47
84.21 84.21
81.58 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
86.84 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
89.47 89.47
81.58 86.84
89.47 89.47
84.21 84.21
86.84 89.47
86.84 89.47
86.84 86.84
92.11 89.47
86.84 89.47
89.47 89.47
89.47 89.47
92.11 92.11
89.47 89.47
89.47 89.47
89.47 89.47
92.11 92.11
78.95 81.58
86.84 89.47
81.58 81.58
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
84.21 89.47
89.47 89.47
89.47 89.47
78.95 84.21
89.47 89.47
89.47 89.47
86.84 89.47
78.95 84.21
81.58 84.21
73.68 73.68
86.84 86.84
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
84.21 89.47
89.47 89.47
86.84 89.47
89.47 89.47
86.84 89.47
89.47 86.84
89.47 89.47
84.21 89.47
89.47 89.47
86.84 86.84
89.47 89.47
89.47 89.47
89.47 89.47
84.21 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
84.21 84.21
89.47 89.47
86.84 86.84
89.47 89.47
89.47 89.47
89.47 89.47
86.84 89.47
76.32 84.21
84.21 89.47
86.84 89.47
89.47 89.47
89.47 89.47
89.47 89.47
89.47 89.47
78.12 75.0
75.0 81.25
81.25 84.38
78.12 87.5
68.75 78.12
71.88 84.38
65.62 68.75
65.62 75.0
59.38 59.38
78.12 81.25
68.75 75.0
68.75 75.0
75.0 81.25
71.88 71.88
78.12 84.38
78.12 84.38
71.88 75.0
71.88 84.38
71.88 84.38
75.0 78.12
78.12 78.12
75.0 75.0
78.12 90.62
84.38 84.38
87.5 87.5
78.12 84.38
78.12 84.38
78.12 87.5
71.88 84.38
90.62 90.62
68.75 78.12
65.62 81.25
65.62 71.88
71.88 84.38
71.88 81.25
68.75 81.25
75.0 87.5
75.0 81.25
71.88 71.88
75.0 75.0
68.75 81.25
81.25 84.38
71.88 75.0
75.0 84.38
68.75 81.25
78.12 81.25
78.12 84.38
75.0 81.25
68.75 78.12
71.88 81.25
62.5 65.62
71.88 81.25
68.75 78.12
65.62 78.12
68.75 78.12
71.88 81.25
68.75 81.25
75.0 81.25
78.12 84.38
75.0 78.12
75.0 84.38
65.62 84.38
59.38 78.12
71.88 78.12
62.5 65.62
68.75 71.88
68.75 81.25
65.62 75.0
62.5 84.38
65.62 78.12
68.75 75.0
65.62 81.25
71.88 78.12
71.88 75.0
68.75 75.0
75.0 81.25
68.75 78.12
68.75 68.75
65.62 65.62
68.75 78.12
65.62 78.12
71.88 84.38
68.75 78.12
75.0 75.0
65.62 81.25
65.62 71.88
78.12 78.12
65.62 87.5
68.75 81.25
75.0 81.25
78.12 78.12
81.25 81.25
71.88 75.0
78.12 81.25
78.12 84.38
78.12 78.12
68.75 68.75
78.12 78.12
71.88 75.0
65.62 65.62
95.33 96.26
94.16 94.86
89.49 89.6
92.64 93.34
94.51 95.79
92.87 93.46
95.33 96.5
95.21 96.26
89.49 89.72
92.06 93.46
94.74 95.33
95.09 96.5
91.24 92.76
91.71 93.34
96.14 97.31
95.56 97.08
89.37 89.6
94.74 95.91
94.28 95.33
94.86 97.2
90.89 91.94
95.33 97.2
93.69 94.74
94.39 94.98
95.68 96.26
92.76 94.63
96.03 95.68
96.14 97.31
94.04 95.09
95.21 96.5
94.86 96.61
94.04 95.56
93.93 94.51
93.57 94.98
94.04 94.98
93.46 94.74
94.39 94.98
93.57 95.79
94.63 96.5
91.59 93.34
96.38 96.5
94.51 95.68
94.04 95.21
95.91 96.96
94.51 96.14
94.51 96.26
94.04 95.44
94.04 95.21
94.98 95.91
95.44 96.61
45.45 54.55
63.64 63.64
54.55 54.55
63.64 63.64
36.36 36.36
36.36 36.36
45.45 54.55
36.36 36.36
72.73 72.73
63.64 72.73
63.64 72.73
45.45 45.45
63.64 63.64
54.55 54.55
45.45 45.45
54.55 54.55
63.64 72.73
45.45 45.45
27.27 36.36
81.82 81.82
63.64 72.73
63.64 54.55
63.64 63.64
63.64 63.64
63.64 72.73
63.64 72.73
54.55 54.55
54.55 63.64
63.64 63.64
27.27 27.27
54.55 54.55
72.73 72.73
54.55 54.55
72.73 63.64
63.64 63.64
63.64 63.64
63.64 72.73
54.55 54.55
36.36 36.36
27.27 63.64
63.64 72.73
72.73 72.73
63.64 63.64
63.64 63.64
81.82 81.82
54.55 54.55
63.64 63.64
72.73 72.73
18.18 36.36
45.45 45.45
63.64 72.73
45.45 54.55
18.18 45.45
45.45 63.64
63.64 63.64
54.55 54.55
45.45 45.45
63.64 63.64
36.36 45.45
18.18 54.55
45.45 72.73
27.27 27.27
27.27 27.27
63.64 63.64
54.55 54.55
63.64 72.73
63.64 72.73
45.45 45.45
63.64 63.64
54.55 63.64
45.45 45.45
54.55 54.55
63.64 72.73
45.45 45.45
36.36 36.36
45.45 36.36
54.55 63.64
54.55 54.55
45.45 36.36
72.73 63.64
72.73 72.73
45.45 45.45
54.55 54.55
72.73 72.73
54.55 54.55
18.18 18.18
45.45 45.45
72.73 72.73
54.55 72.73
36.36 36.36
72.73 72.73
45.45 63.64
63.64 72.73
72.73 72.73
45.45 45.45
63.64 54.55
54.55 54.55
63.64 72.73
45.45 45.45
27.27 27.27
68.29 68.29
58.54 58.54
46.34 48.78
46.34 51.22
51.22 63.41
51.22 63.41
46.34 60.98
39.02 53.66
41.46 56.1
58.54 68.29
48.78 63.41
43.9 58.54
53.66 56.1
48.78 65.85
36.59 58.54
39.02 58.54
46.34 48.78
58.54 68.29
48.78 58.54
51.22 63.41
39.02 48.78
48.78 51.22
43.9 60.98
34.15 58.54
39.02 36.59
53.66 60.98
48.78 56.1
39.02 53.66
36.59 51.22
48.78 56.1
36.59 51.22
43.9 56.1
46.34 63.41
46.34 46.34
46.34 56.1
39.02 46.34
53.66 53.66
56.1 60.98
41.46 58.54
56.1 56.1
51.22 56.1
48.78 60.98
51.22 58.54
51.22 60.98
34.15 41.46
46.34 56.1
53.66 60.98
34.15 43.9
43.9 51.22
26.83 43.9
46.34 48.78
46.34 56.1
48.78 58.54
34.15 58.54
53.66 68.29
36.59 51.22
34.15 51.22
39.02 51.22
43.9 53.66
43.9 48.78
60.98 60.98
43.9 51.22
53.66 56.1
43.9 53.66
48.78 56.1
53.66 60.98
46.34 51.22
41.46 41.46
63.41 70.73
46.34 63.41
36.59 53.66
34.15 51.22
43.9 58.54
46.34 46.34
36.59 60.98
43.9 53.66
46.34 53.66
31.71 43.9
36.59 36.59
36.59 48.78
36.59 56.1
36.59 51.22
34.15 46.34
29.27 53.66
26.83 48.78
60.98 60.98
36.59 56.1
39.02 51.22
41.46 56.1
41.46 53.66
53.66 60.98
34.15 53.66
41.46 56.1
46.34 53.66
41.46 41.46
43.9 53.66
56.1 60.98
51.22 68.29
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
50.0 50.0
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
66.67 66.67
33.33 66.67
66.67 66.67
83.33 83.33
66.67 66.67
66.67 66.67
83.33 83.33
66.67 66.67
66.67 66.67
66.67 66.67
50.0 66.67
66.67 66.67
83.33 83.33
83.33 83.33
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
50.0 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
50.0 66.67
83.33 83.33
66.67 66.67
83.33 83.33
50.0 50.0
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
16.67 66.67
50.0 50.0
83.33 83.33
83.33 83.33
50.0 66.67
83.33 83.33
83.33 83.33
66.67 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
66.67 66.67
83.33 83.33
50.0 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
83.33 66.67
83.33 66.67
83.33 83.33
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
83.33 83.33
83.33 83.33
33.33 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
66.67 66.67
83.33 83.33
66.67 66.67
66.67 66.67
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
83.33 83.33
83.33 83.33
83.33 83.33
66.67 66.67
33.33 33.33
0.0 0.0
0.0 0.0
50.0 50.0
33.33 33.33
16.67 16.67
33.33 33.33
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 33.33
0.0 0.0
33.33 33.33
16.67 33.33
33.33 33.33
16.67 16.67
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
16.67 33.33
16.67 16.67
0.0 0.0
16.67 16.67
50.0 50.0
16.67 16.67
33.33 33.33
16.67 16.67
33.33 33.33
50.0 50.0
50.0 50.0
16.67 16.67
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
50.0 50.0
33.33 50.0
33.33 33.33
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
33.33 33.33
0.0 0.0
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
0.0 0.0
50.0 50.0
50.0 50.0
33.33 33.33
50.0 50.0
50.0 50.0
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
33.33 33.33
16.67 16.67
33.33 33.33
33.33 50.0
33.33 33.33
33.33 33.33
0.0 0.0
50.0 50.0
33.33 33.33
33.33 50.0
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
33.33 33.33
16.67 16.67
16.67 16.67
16.67 16.67
33.33 33.33
16.67 50.0
16.67 16.67
33.33 33.33
16.67 33.33
16.67 16.67
16.67 33.33
33.33 33.33
50.0 50.0
89.47 89.47
84.21 84.21
89.47 89.47
86.84 86.84
86.84 84.21
86.84 86.84
81.58 84.21
86.84 86.84
76.32 78.95
84.21 89.47
84.21 86.84
86.84 86.84
89.47 86.84
86.84 86.84
86.84 86.84
86.84 86.84
84.21 86.84
86.84 86.84
73.68 78.95
84.21 84.21
86.84 86.84
84.21 84.21
86.84 89.47
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 89.47
86.84 86.84
78.95 76.32
86.84 86.84
78.95 84.21
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 86.84
84.21 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
84.21 81.58
81.58 84.21
78.95 81.58
86.84 86.84
89.47 89.47
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
81.58 84.21
84.21 86.84
86.84 86.84
81.58 86.84
86.84 86.84
84.21 86.84
81.58 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
89.47 89.47
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
78.95 86.84
86.84 89.47
86.84 86.84
86.84 86.84
81.58 81.58
86.84 86.84
86.84 86.84
86.84 86.84
92.11 92.11
86.84 86.84
84.21 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
86.84 86.84
87.5 87.5
87.5 87.5
37.5 37.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
37.5 75.0
25.0 25.0
87.5 87.5
87.5 87.5
62.5 62.5
75.0 75.0
87.5 87.5
37.5 75.0
87.5 87.5
75.0 75.0
37.5 75.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
37.5 75.0
87.5 87.5
62.5 62.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
50.0 75.0
87.5 87.5
75.0 75.0
87.5 87.5
87.5 87.5
37.5 62.5
87.5 87.5
87.5 87.5
87.5 87.5
50.0 50.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
50.0 75.0
50.0 50.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
37.5 75.0
75.0 75.0
75.0 75.0
75.0 75.0
75.0 75.0
62.5 62.5
75.0 75.0
75.0 75.0
75.0 75.0
50.0 50.0
87.5 87.5
87.5 87.5
50.0 50.0
75.0 75.0
50.0 75.0
50.0 50.0
87.5 87.5
87.5 87.5
50.0 62.5
87.5 87.5
37.5 37.5
87.5 87.5
87.5 87.5
50.0 62.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
50.0 50.0
87.5 87.5
75.0 75.0
87.5 87.5
87.5 87.5
87.5 87.5
87.5 87.5
75.0 75.0
50.88 52.63
52.63 52.63
45.61 50.88
45.61 52.63
56.14 57.89
56.14 57.89
54.39 56.14
38.6 40.35
43.86 54.39
47.37 57.89
43.86 61.4
43.86 50.88
35.09 35.09
47.37 59.65
47.37 47.37
50.88 52.63
52.63 57.89
45.61 54.39
47.37 61.4
50.88 56.14
36.84 42.11
35.09 42.11
50.88 52.63
50.88 54.39
36.84 57.89
52.63 61.4
47.37 56.14
56.14 63.16
52.63 63.16
52.63 57.89
52.63 59.65
49.12 50.88
52.63 52.63
49.12 54.39
52.63 50.88
45.61 54.39
40.35 54.39
50.88 54.39
57.89 57.89
45.61 50.88
47.37 56.14
43.86 45.61
35.09 35.09
54.39 61.4
47.37 56.14
52.63 56.14
45.61 49.12
54.39 54.39
52.63 50.88
56.14 54.39
57.89 57.89
40.35 42.11
38.6 43.86
43.86 52.63
52.63 59.65
52.63 57.89
59.65 64.91
47.37 54.39
50.88 59.65
36.84 52.63
47.37 47.37
43.86 45.61
47.37 57.89
50.88 59.65
52.63 52.63
56.14 61.4
50.88 52.63
42.11 49.12
36.84 36.84
38.6 57.89
45.61 57.89
47.37 52.63
50.88 52.63
36.84 45.61
47.37 50.88
42.11 54.39
42.11 52.63
45.61 50.88
47.37 61.4
52.63 57.89
50.88 52.63
49.12 59.65
50.88 52.63
45.61 54.39
45.61 47.37
54.39 59.65
47.37 49.12
47.37 54.39
43.86 42.11
49.12 56.14
49.12 50.88
50.88 54.39
54.39 54.39
45.61 50.88
43.86 47.37
50.88 61.4
49.12 61.4
52.63 64.91
38.6 40.35
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
25.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
25.0 50.0
50.0 50.0
25.0 25.0
25.0 50.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 50.0
25.0 25.0
25.0 50.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 25.0
25.0 50.0
25.0 25.0
50.0 50.0
25.0 50.0
25.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
0.0 0.0
25.0 25.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
25.0 25.0
25.0 50.0
25.0 25.0
25.0 25.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
25.0 25.0
25.0 50.0
0.0 0.0
25.0 25.0
50.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
25.0 25.0
25.0 25.0
50.0 50.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
33.33 33.33
11.11 11.11
22.22 22.22
22.22 22.22
11.11 11.11
33.33 44.44
11.11 11.11
99.9 99.92
99.9 99.92
99.97 99.97
99.9 99.93
99.9 99.92
99.91 99.92
99.9 99.92
99.9 99.92
99.9 99.92
99.89 99.91
99.9 99.92
99.89 99.91
99.91 99.92
99.89 99.91
99.89 99.92
99.9 99.93
99.89 99.9
99.89 99.92
99.89 99.91
99.89 99.91
99.88 99.91
99.95 99.97
99.86 99.9
99.88 99.91
99.88 99.91
99.89 99.91
99.88 99.91
99.89 99.92
99.88 99.91
99.88 99.91
99.88 99.91
99.88 99.9
99.89 99.91
99.89 99.91
99.89 99.9
99.88 99.91
99.9 99.91
99.89 99.91
99.89 99.92
99.89 99.92
99.88 99.91
99.88 99.91
99.88 99.92
99.89 99.91
99.88 99.92
99.89 99.91
99.89 99.92
99.89 99.92
99.89 99.91
99.89 99.92
99.9 99.91
99.89 99.91
99.89 99.92
99.9 99.92
99.89 99.9
99.95 99.96
99.9 99.92
99.9 99.92
99.9 99.91
99.9 99.92
99.89 99.91
99.89 99.91
99.89 99.91
99.9 99.92
99.9 99.91
99.89 99.92
99.89 99.91
99.9 99.91
99.89 99.92
99.89 99.91
99.89 99.91
99.89 99.92
99.88 99.91
99.89 99.91
99.89 99.91
99.89 99.91
99.89 99.91
99.89 99.91
99.88 99.91
99.9 99.92
99.97 99.97
99.9 99.92
99.9 99.91
99.89 99.92
99.91 99.93
99.91 99.92
99.96 99.97
99.9 99.92
99.89 99.92
99.9 99.91
99.89 99.91
99.9 99.92
99.89 99.9
99.9 99.91
99.89 99.91
99.91 99.92
99.89 99.91
99.9 99.92
99.89 99.91
99.89 99.91
53.85 53.85
38.46 46.15
38.46 46.15
53.85 53.85
46.15 46.15
38.46 53.85
46.15 53.85
23.08 30.77
53.85 53.85
38.46 53.85
61.54 61.54
61.54 61.54
61.54 61.54
46.15 61.54
46.15 53.85
53.85 61.54
46.15 53.85
53.85 53.85
61.54 61.54
53.85 53.85
53.85 61.54
53.85 53.85
46.15 61.54
53.85 61.54
53.85 61.54
53.85 61.54
46.15 53.85
53.85 53.85
46.15 53.85
53.85 53.85
38.46 38.46
53.85 53.85
53.85 53.85
38.46 53.85
38.46 38.46
53.85 53.85
53.85 53.85
61.54 53.85
46.15 46.15
46.15 46.15
30.77 30.77
53.85 46.15
46.15 61.54
46.15 53.85
46.15 69.23
23.08 46.15
53.85 69.23
53.85 61.54
53.85 69.23
61.54 61.54
30.77 53.85
53.85 53.85
53.85 53.85
53.85 61.54
38.46 53.85
38.46 61.54
46.15 53.85
46.15 61.54
53.85 53.85
53.85 61.54
69.23 69.23
46.15 61.54
46.15 61.54
53.85 53.85
46.15 53.85
53.85 61.54
46.15 61.54
46.15 46.15
30.77 30.77
53.85 53.85
38.46 53.85
46.15 53.85
30.77 46.15
46.15 46.15
38.46 46.15
38.46 53.85
30.77 53.85
46.15 61.54
46.15 61.54
46.15 53.85
46.15 46.15
46.15 53.85
53.85 53.85
53.85 53.85
53.85 53.85
46.15 46.15
53.85 53.85
38.46 53.85
53.85 61.54
53.85 61.54
69.23 69.23
23.08 53.85
53.85 61.54
61.54 61.54
46.15 53.85
61.54 61.54
53.85 61.54
46.15 46.15
38.46 46.15
46.15 61.54
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
50.0 50.0
25.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
75.0 75.0
25.0 50.0
75.0 75.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
25.0 25.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
75.0 75.0
50.0 50.0
75.0 75.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
75.0 75.0
50.0 50.0
50.0 50.0
75.0 75.0
75.0 75.0
75.0 75.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
50.0 50.0
98.72 99.29
99.49 99.49
99.23 99.49
99.17 99.36
99.23 99.42
98.4 99.55
98.4 99.55
98.78 99.36
98.78 98.78
99.1 99.29
98.33 99.04
98.65 98.65
97.3 97.5
98.52 98.78
97.24 97.3
97.18 97.75
98.52 98.97
98.4 99.1
98.33 99.1
98.72 99.42
98.59 99.04
98.59 98.91
97.88 98.14
98.84 99.42
98.78 99.36
97.56 98.2
98.84 99.61
98.65 99.23
99.17 99.42
99.23 99.23
99.17 99.29
98.4 98.91
98.59 99.1
98.59 99.55
98.46 99.49
98.27 98.78
98.91 99.29
98.65 99.29
98.4 99.49
97.75 98.2
99.23 99.55
99.04 99.42
98.65 99.17
99.1 99.49
98.91 99.61
98.72 99.42
98.84 98.97
98.52 99.42
98.84 99.36
98.91 99.42
99.29 99.29
97.5 97.5
98.65 99.42
50.0 64.29
64.29 64.29
71.43 64.29
35.71 50.0
64.29 64.29
57.14 57.14
71.43 71.43
64.29 64.29
50.0 71.43
42.86 42.86
71.43 71.43
64.29 71.43
57.14 64.29
57.14 64.29
35.71 35.71
50.0 50.0
57.14 64.29
64.29 71.43
42.86 50.0
42.86 50.0
57.14 64.29
57.14 64.29
71.43 71.43
42.86 42.86
71.43 71.43
64.29 71.43
50.0 50.0
50.0 50.0
28.57 50.0
57.14 57.14
64.29 71.43
71.43 71.43
57.14 71.43
71.43 71.43
57.14 64.29
64.29 64.29
57.14 64.29
50.0 50.0
64.29 64.29
57.14 57.14
35.71 35.71
57.14 64.29
64.29 71.43
50.0 50.0
42.86 64.29
57.14 64.29
57.14 64.29
57.14 57.14
50.0 50.0
42.86 50.0
50.0 50.0
28.57 50.0
50.0 57.14
50.0 57.14
50.0 50.0
57.14 57.14
50.0 50.0
35.71 64.29
64.29 64.29
71.43 71.43
42.86 57.14
64.29 71.43
71.43 71.43
57.14 64.29
64.29 64.29
50.0 57.14
57.14 57.14
57.14 64.29
42.86 42.86
50.0 50.0
50.0 71.43
42.86 57.14
57.14 78.57
50.0 50.0
64.29 64.29
57.14 57.14
50.0 71.43
57.14 64.29
71.43 71.43
57.14 57.14
42.86 42.86
71.43 71.43
64.29 64.29
50.0 57.14
71.43 71.43
71.43 71.43
42.86 64.29
64.29 64.29
64.29 64.29
71.43 64.29
50.0 50.0
50.0 64.29
71.43 71.43
50.0 57.14
50.0 50.0
50.0 57.14
57.14 57.14
64.29 71.43
50.0 57.14
57.14 57.14
68.18 68.18
40.91 54.55
45.45 63.64
54.55 63.64
54.55 54.55
63.64 63.64
36.36 68.18
63.64 63.64
45.45 50.0
68.18 68.18
45.45 54.55
45.45 68.18
50.0 59.09
45.45 68.18
63.64 63.64
59.09 68.18
68.18 59.09
59.09 63.64
50.0 63.64
40.91 40.91
40.91 36.36
54.55 54.55
54.55 72.73
45.45 63.64
31.82 54.55
72.73 68.18
31.82 59.09
68.18 72.73
59.09 63.64
68.18 72.73
45.45 45.45
45.45 50.0
50.0 54.55
59.09 68.18
54.55 63.64
40.91 68.18
54.55 63.64
45.45 40.91
59.09 68.18
59.09 63.64
54.55 68.18
50.0 59.09
36.36 50.0
63.64 63.64
59.09 77.27
40.91 59.09
50.0 63.64
59.09 68.18
40.91 68.18
63.64 63.64
45.45 77.27
36.36 36.36
54.55 72.73
45.45 77.27
59.09 59.09
50.0 68.18
40.91 54.55
59.09 63.64
59.09 68.18
36.36 68.18
59.09 59.09
59.09 72.73
45.45 77.27
68.18 72.73
72.73 77.27
54.55 68.18
40.91 59.09
68.18 72.73
54.55 72.73
50.0 72.73
68.18 72.73
50.0 54.55
59.09 68.18
59.09 59.09
45.45 40.91
68.18 68.18
59.09 59.09
59.09 72.73
45.45 40.91
63.64 63.64
59.09 72.73
63.64 72.73
27.27 40.91
59.09 68.18
63.64 72.73
31.82 68.18
72.73 77.27
54.55 63.64
77.27 77.27
54.55 63.64
50.0 59.09
63.64 77.27
40.91 59.09
31.82 31.82
36.36 45.45
54.55 72.73
50.0 68.18
50.0 59.09
59.09 63.64
36.36 72.73
14.29 14.29
42.86 42.86
42.86 42.86
57.14 57.14
42.86 57.14
0.0 0.0
42.86 57.14
14.29 14.29
57.14 57.14
0.0 0.0
42.86 42.86
0.0 0.0
28.57 28.57
42.86 42.86
42.86 57.14
14.29 14.29
42.86 57.14
57.14 57.14
42.86 42.86
57.14 57.14
71.43 71.43
14.29 14.29
57.14 57.14
57.14 57.14
28.57 28.57
14.29 14.29
14.29 14.29
57.14 57.14
28.57 28.57
28.57 42.86
14.29 14.29
28.57 57.14
57.14 57.14
42.86 57.14
42.86 42.86
42.86 57.14
57.14 57.14
57.14 57.14
14.29 14.29
14.29 14.29
42.86 42.86
28.57 28.57
42.86 42.86
42.86 57.14
14.29 14.29
57.14 57.14
14.29 14.29
0.0 0.0
0.0 0.0
14.29 14.29
42.86 42.86
71.43 71.43
28.57 28.57
71.43 71.43
28.57 28.57
71.43 71.43
71.43 71.43
14.29 14.29
0.0 0.0
14.29 14.29
57.14 57.14
57.14 57.14
14.29 14.29
28.57 28.57
42.86 57.14
28.57 28.57
42.86 42.86
0.0 0.0
28.57 28.57
14.29 14.29
0.0 0.0
57.14 57.14
42.86 42.86
57.14 57.14
42.86 42.86
42.86 42.86
14.29 14.29
14.29 14.29
14.29 14.29
42.86 57.14
28.57 57.14
57.14 57.14
57.14 57.14
0.0 0.0
14.29 14.29
14.29 14.29
28.57 28.57
14.29 14.29
0.0 0.0
57.14 57.14
14.29 14.29
42.86 57.14
42.86 42.86
57.14 57.14
42.86 42.86
14.29 14.29
14.29 14.29
42.86 42.86
57.14 57.14
28.57 28.57
44.44 44.44
55.56 55.56
44.44 44.44
44.44 55.56
44.44 44.44
33.33 33.33
55.56 55.56
55.56 55.56
33.33 33.33
33.33 44.44
33.33 33.33
22.22 44.44
44.44 44.44
44.44 44.44
44.44 44.44
55.56 33.33
22.22 22.22
55.56 55.56
44.44 55.56
33.33 44.44
33.33 55.56
55.56 55.56
33.33 33.33
33.33 33.33
55.56 55.56
33.33 55.56
66.67 66.67
44.44 44.44
55.56 55.56
66.67 66.67
44.44 66.67
44.44 44.44
44.44 44.44
33.33 44.44
44.44 44.44
44.44 44.44
44.44 44.44
22.22 22.22
33.33 33.33
33.33 33.33
44.44 44.44
55.56 55.56
44.44 55.56
33.33 44.44
33.33 33.33
22.22 22.22
11.11 11.11
44.44 44.44
44.44 44.44
33.33 55.56
44.44 44.44
55.56 55.56
33.33 33.33
55.56 55.56
33.33 33.33
33.33 33.33
55.56 55.56
22.22 44.44
55.56 55.56
44.44 44.44
44.44 44.44
33.33 44.44
44.44 55.56
22.22 22.22
55.56 44.44
33.33 33.33
33.33 33.33
22.22 22.22
0.0 0.0
33.33 44.44
44.44 55.56
33.33 55.56
44.44 44.44
55.56 55.56
33.33 33.33
44.44 55.56
33.33 33.33
44.44 44.44
33.33 44.44
33.33 33.33
33.33 44.44
55.56 55.56
22.22 22.22
33.33 33.33
33.33 33.33
66.67 66.67
55.56 55.56
66.67 66.67
22.22 22.22
22.22 11.11
55.56 55.56
55.56 44.44
44.44 55.56
44.44 44.44
33.33 33.33
33.33 33.33
33.33 33.33
33.33 44.44
55.56 55.56
33.33 44.44
25.0 25.0
31.25 31.25
25.0 25.0
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
92.59 92.59
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
90.74 92.59
92.59 92.59
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
92.59 94.44
90.74 92.59
90.74 92.59
87.04 90.74
96.3 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
96.3 96.3
96.3 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
88.89 92.59
88.89 92.59
88.89 92.59
92.59 92.59
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
92.59 96.3
90.74 92.59
87.04 90.74
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
94.44 94.44
90.74 92.59
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
94.44 96.3
96.3 96.3
88.89 94.44
92.59 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
96.3 96.3
94.44 94.44
90.74 94.44
90.74 94.44
91.67 91.67
91.67 91.67
58.33 70.83
91.67 87.5
58.33 58.33
58.33 70.83
91.67 87.5
54.17 54.17
66.67 75.0
91.67 87.5
54.17 70.83
91.67 87.5
91.67 91.67
66.67 70.83
91.67 91.67
91.67 87.5
91.67 87.5
91.67 91.67
91.67 91.67
58.33 58.33
87.5 91.67
87.5 91.67
87.5 87.5
87.5 91.67
58.33 54.17
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
58.33 58.33
91.67 91.67
91.67 91.67
62.5 75.0
91.67 91.67
58.33 75.0
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
79.17 91.67
54.17 54.17
79.17 91.67
79.17 91.67
45.83 75.0
79.17 91.67
41.67 66.67
79.17 91.67
79.17 91.67
62.5 75.0
91.67 91.67
91.67 91.67
37.5 45.83
91.67 91.67
91.67 91.67
58.33 75.0
91.67 91.67
58.33 75.0
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
41.67 41.67
91.67 91.67
50.0 50.0
41.67 45.83
91.67 91.67
91.67 91.67
91.67 91.67
91.67 91.67
58.33 70.83
87.5 91.67
87.5 91.67
50.0 66.67
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
45.83 45.83
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
37.5 37.5
87.5 91.67
87.5 91.67
87.5 91.67
87.5 91.67
41.67 54.17
45.83 70.83
91.67 91.67
91.67 91.67
54.17 66.67
91.67 91.67
91.67 87.5
91.67 91.67
66.67 70.83
58.33 75.0
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
57.14 57.14
71.43 71.43
57.14 71.43
71.43 57.14
71.43 71.43
71.43 57.14
57.14 57.14
71.43 71.43
42.86 42.86
71.43 71.43
71.43 71.43
71.43 57.14
42.86 57.14
85.71 85.71
71.43 71.43
71.43 71.43
42.86 57.14
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
71.43 71.43
57.14 57.14
57.14 57.14
42.86 42.86
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
42.86 42.86
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
42.86 57.14
57.14 57.14
57.14 57.14
57.14 57.14
57.14 42.86
57.14 57.14
57.14 57.14
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
71.43 71.43
57.14 71.43
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
57.14 57.14
71.43 71.43
57.14 57.14
71.43 71.43
42.86 42.86
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
28.57 28.57
71.43 71.43
57.14 57.14
71.43 71.43
71.43 71.43
42.86 42.86
71.43 71.43
71.43 71.43
57.14 57.14
57.14 57.14
57.14 57.14
57.14 71.43
57.14 57.14
71.43 71.43
71.43 71.43
71.43 71.43
71.43 71.43
57.14 71.43
71.43 71.43
57.14 71.43
71.43 71.43
42.86 42.86
71.43 71.43
71.43 71.43
71.43 71.43
42.86 42.86
89.12 91.11
88.73 89.12
90.45 91.91
90.98 91.51
92.04 93.1
92.71 94.56
91.38 92.71
90.72 92.71
90.05 91.25
89.39 90.45
92.84 93.63
92.84 94.3
92.04 92.44
91.25 92.18
92.04 93.24
90.05 91.25
90.98 91.51
94.56 94.96
93.37 94.56
90.19 91.78
90.32 91.64
94.69 94.83
93.77 94.83
93.77 94.43
91.51 92.18
90.05 90.85
90.32 91.11
93.5 94.83
94.43 95.09
90.45 91.91
88.59 90.19
89.12 90.85
89.26 90.72
90.85 92.31
92.97 94.03
89.39 90.19
90.72 92.31
92.97 94.3
91.64 92.57
93.1 94.3
91.11 92.57
90.19 91.64
90.98 91.91
90.19 91.38
89.92 91.11
90.05 90.85
91.78 91.38
91.91 92.31
90.32 90.72
90.85 91.38
92.84 93.37
89.79 91.25
93.5 94.56
89.12 90.19
89.92 91.51
94.56 95.09
94.3 95.23
93.63 94.56
92.84 94.3
93.63 94.56
90.19 90.45
93.77 94.03
92.04 92.44
94.3 94.03
90.72 90.98
90.19 91.64
88.33 89.66
90.85 91.78
91.51 91.64
88.73 89.66
90.32 91.64
89.79 92.31
91.91 92.84
88.59 89.66
90.45 92.04
89.92 90.98
90.98 91.38
90.58 90.72
89.92 91.11
89.52 91.64
92.18 93.1
91.78 92.71
90.32 91.64
90.58 91.25
91.38 92.44
91.38 91.64
92.71 93.77
92.71 93.5
91.78 93.5
92.04 93.63
91.78 92.57
91.11 91.78
89.12 89.66
88.06 90.32
93.77 94.3
90.45 91.64
88.2 89.66
93.63 94.16
92.04 92.71
89.26 91.38
27.27 27.27
54.55 54.55
45.45 45.45
54.55 54.55
36.36 36.36
27.27 36.36
36.36 36.36
54.55 54.55
63.64 63.64
9.09 9.09
45.45 45.45
45.45 45.45
36.36 36.36
45.45 45.45
45.45 36.36
18.18 18.18
54.55 54.55
45.45 45.45
9.09 9.09
27.27 27.27
45.45 45.45
27.27 36.36
27.27 27.27
36.36 36.36
36.36 36.36
27.27 27.27
18.18 18.18
27.27 27.27
36.36 36.36
63.64 63.64
27.27 27.27
27.27 27.27
45.45 45.45
36.36 36.36
36.36 45.45
54.55 45.45
72.73 72.73
36.36 54.55
54.55 54.55
54.55 54.55
45.45 45.45
27.27 45.45
63.64 63.64
54.55 63.64
36.36 36.36
45.45 45.45
36.36 36.36
45.45 45.45
27.27 27.27
45.45 36.36
27.27 27.27
36.36 36.36
63.64 63.64
27.27 36.36
63.64 63.64
18.18 18.18
36.36 36.36
27.27 27.27
45.45 54.55
27.27 27.27
63.64 63.64
54.55 54.55
54.55 54.55
54.55 63.64
45.45 45.45
45.45 54.55
27.27 27.27
36.36 36.36
54.55 54.55
63.64 63.64
27.27 27.27
27.27 27.27
27.27 27.27
45.45 45.45
36.36 36.36
36.36 36.36
18.18 18.18
36.36 36.36
27.27 27.27
36.36 45.45
63.64 63.64
36.36 36.36
36.36 36.36
27.27 27.27
36.36 36.36
9.09 9.09
9.09 9.09
9.09 9.09
36.36 36.36
36.36 45.45
63.64 63.64
45.45 45.45
0.0 0.0
27.27 27.27
76.0 84.0
60.0 60.0
76.0 88.0
56.0 72.0
88.0 88.0
76.0 84.0
76.0 84.0
72.0 72.0
88.0 88.0
88.0 88.0
64.0 72.0
72.0 72.0
60.0 72.0
88.0 88.0
56.0 88.0
68.0 72.0
88.0 88.0
68.0 88.0
88.0 88.0
64.0 76.0
60.0 80.0
64.0 68.0
68.0 88.0
72.0 88.0
72.0 84.0
72.0 72.0
60.0 76.0
44.0 44.0
64.0 80.0
64.0 68.0
72.0 88.0
56.0 64.0
88.0 88.0
48.0 76.0
48.0 56.0
56.0 72.0
80.0 88.0
88.0 88.0
72.0 68.0
56.0 68.0
60.0 84.0
56.0 68.0
60.0 68.0
52.0 76.0
68.0 68.0
60.0 84.0
64.0 84.0
68.0 68.0
56.0 72.0
60.0 68.0
56.0 64.0
52.0 60.0
52.0 56.0
64.0 84.0
64.0 80.0
64.0 72.0
68.0 76.0
72.0 76.0
64.0 72.0
48.0 64.0
52.0 64.0
76.0 84.0
60.0 72.0
76.0 84.0
60.0 64.0
72.0 80.0
64.0 72.0
56.0 56.0
48.0 84.0
52.0 56.0
68.0 68.0
84.0 84.0
84.0 84.0
60.0 76.0
72.0 76.0
84.0 84.0
52.0 64.0
64.0 68.0
68.0 76.0
52.0 64.0
60.0 64.0
80.0 84.0
84.0 84.0
84.0 84.0
56.0 68.0
76.0 76.0
64.0 64.0
80.0 84.0
52.0 76.0
76.0 76.0
72.0 72.0
64.0 80.0
72.0 88.0
68.0 76.0
64.0 68.0
64.0 72.0
68.0 72.0
60.0 80.0
68.0 76.0
72.0 88.0
22.22 22.22
33.33 33.33
44.44 44.44
33.33 33.33
22.22 22.22
22.22 22.22
22.22 22.22
22.22 33.33
44.44 55.56
33.33 33.33
11.11 11.11
33.33 55.56
44.44 44.44
33.33 33.33
11.11 11.11
44.44 55.56
22.22 33.33
33.33 33.33
44.44 55.56
44.44 44.44
22.22 22.22
11.11 22.22
22.22 22.22
22.22 33.33
33.33 33.33
33.33 33.33
33.33 33.33
0.0 0.0
22.22 22.22
44.44 44.44
22.22 44.44
33.33 44.44
22.22 33.33
44.44 33.33
22.22 33.33
0.0 0.0
33.33 44.44
22.22 55.56
33.33 44.44
11.11 11.11
22.22 33.33
22.22 22.22
33.33 33.33
22.22 22.22
33.33 44.44
33.33 44.44
22.22 33.33
33.33 44.44
33.33 33.33
11.11 11.11
22.22 33.33
22.22 33.33
22.22 33.33
33.33 33.33
33.33 33.33
33.33 33.33
22.22 44.44
11.11 11.11
33.33 33.33
33.33 33.33
44.44 55.56
22.22 22.22
11.11 44.44
33.33 33.33
11.11 11.11
11.11 55.56
11.11 44.44
22.22 11.11
33.33 44.44
33.33 44.44
55.56 55.56
33.33 44.44
11.11 44.44
44.44 44.44
44.44 44.44
44.44 44.44
22.22 22.22
22.22 55.56
44.44 44.44
22.22 22.22
33.33 33.33
11.11 11.11
33.33 33.33
33.33 44.44
22.22 33.33
44.44 44.44
33.33 44.44
33.33 44.44
33.33 33.33
55.56 55.56
22.22 44.44
22.22 44.44
44.44 44.44
44.44 33.33
22.22 33.33
33.33 44.44
33.33 33.33
33.33 44.44
33.33 11.11
44.44 44.44
66.38 76.72
74.14 82.76
68.97 80.17
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
96.55 97.41
68.97 80.17
98.28 98.28
94.83 96.55
98.28 98.28
98.28 98.28
69.83 77.59
95.69 96.55
68.97 72.41
74.14 81.03
98.28 98.28
80.17 84.48
98.28 98.28
98.28 98.28
73.28 80.17
98.28 98.28
98.28 98.28
77.59 86.21
98.28 98.28
98.28 98.28
98.28 98.28
79.31 85.34
95.69 96.55
74.14 82.76
98.28 98.28
80.17 82.76
96.55 96.55
67.24 70.69
98.28 98.28
93.97 97.41
98.28 98.28
98.28 98.28
92.24 96.55
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
94.83 96.55
72.41 76.72
98.28 98.28
67.24 74.14
98.28 98.28
98.28 98.28
94.83 96.55
77.59 84.48
98.28 98.28
65.52 81.03
96.55 96.55
98.28 98.28
78.45 88.79
98.28 98.28
72.41 77.59
98.28 98.28
71.55 79.31
74.14 77.59
98.28 98.28
96.55 97.41
74.14 80.17
98.28 98.28
98.28 98.28
97.41 97.41
76.72 84.48
98.28 98.28
72.41 74.14
98.28 98.28
98.28 98.28
98.28 98.28
96.55 96.55
75.86 79.31
98.28 98.28
98.28 98.28
98.28 98.28
98.28 98.28
94.83 96.55
94.83 96.55
98.28 98.28
94.83 96.55
81.03 86.21
98.28 98.28
77.59 84.48
98.28 98.28
94.83 96.55
98.28 98.28
81.03 87.07
72.41 77.59
77.59 84.48
98.28 98.28
98.28 98.28
95.69 96.55
98.28 98.28
98.28 98.28
98.28 98.28


==> figures/SCATTERREDUC_CORE/suffisantes_none.txt <==
14.29 42.86
28.57 50.0
42.86 42.86
21.43 42.86
28.57 42.86
35.71 35.71
35.71 42.86
35.71 35.71
28.57 42.86
21.43 35.71
35.71 35.71
28.57 57.14
21.43 35.71
28.57 50.0
28.57 50.0
28.57 42.86
28.57 50.0
21.43 35.71
35.71 50.0
28.57 50.0
28.57 50.0
21.43 42.86
21.43 50.0
28.57 42.86
28.57 42.86
28.57 50.0
35.71 42.86
28.57 50.0
21.43 35.71
28.57 50.0
21.43 42.86
21.43 50.0
21.43 42.86
28.57 42.86
28.57 42.86
28.57 50.0
28.57 50.0
21.43 42.86
28.57 42.86
21.43 42.86
28.57 50.0
21.43 42.86
28.57 35.71
21.43 42.86
21.43 42.86
21.43 42.86
28.57 42.86
14.29 50.0
28.57 50.0
28.57 35.71
14.29 42.86
28.57 50.0
28.57 42.86
28.57 35.71
28.57 28.57
28.57 42.86
35.71 35.71
28.57 35.71
57.14 61.9
47.62 52.38
47.62 71.43
47.62 66.67
52.38 61.9
52.38 57.14
47.62 52.38
52.38 61.9
47.62 57.14
52.38 61.9
52.38 57.14
47.62 57.14
57.14 57.14
52.38 57.14
50.0 55.0
40.0 50.0
45.0 50.0
35.0 55.0
83.61 90.1
81.96 90.62
82.68 86.49
81.96 86.91
84.33 89.9
83.09 88.66
82.78 87.01
81.96 88.04
81.13 86.08
82.47 88.45
81.34 88.87
83.4 88.97
81.96 88.14
81.75 86.49
82.99 89.48
81.44 87.84
63.14 82.27
61.43 82.09
62.47 81.42
61.8 81.72
63.02 82.95
61.98 82.52
64.3 82.76
60.94 81.91
62.71 81.91
63.69 81.97
58.99 81.97
61.31 82.21
60.02 83.13
61.25 81.48
60.33 82.7
61.49 82.15
62.16 82.03
61.98 82.27
59.23 81.48
61.98 82.89
63.45 82.58
64.49 82.58
62.04 83.62
63.39 82.95
61.86 83.19
61.25 82.4
61.8 82.52
64.3 82.52
61.98 83.01
61.19 82.52
64.98 83.44
60.02 81.97
62.1 80.87
61.86 81.17
60.09 83.5
63.69 83.56
61.19 82.21
61.25 82.09
61.55 84.29
62.59 82.52
61.86 82.52
65.28 83.44
64.49 82.64
63.69 82.89
64.18 82.95
63.88 82.4
66.08 83.07
62.78 81.66
60.94 82.4
63.39 81.78
63.26 82.52
63.02 81.85
62.47 83.31
63.26 82.27
63.33 82.21
62.96 82.95
63.88 82.64
63.81 82.58
63.33 83.19
61.8 82.09
62.96 83.01
63.75 83.13
63.81 82.64
61.37 81.17
62.41 82.15
62.04 84.54
61.43 82.21
63.51 81.6
62.35 82.09
61.74 82.4
63.14 82.58
63.39 81.23
63.63 82.15
63.69 81.72
63.75 82.03
61.86 81.97
61.67 81.72
62.78 81.85
64.24 82.27
63.88 81.91
62.84 82.82
63.51 82.4
63.2 82.76
62.16 82.89
63.08 82.76
62.1 81.78
63.75 83.44
62.65 82.89
63.26 82.27
62.96 82.58
61.12 82.64
61.25 82.27
61.61 81.36
59.17 83.13
61.31 82.15
62.04 81.54
60.45 81.78
60.09 82.27
62.1 82.33
61.12 82.46
95.6 97.22
94.68 96.98
95.28 97.26
95.24 96.86
95.06 96.88
96.3 97.34
95.44 97.26
95.2 96.86
95.72 97.32
95.72 97.06
95.1 96.98
95.56 97.18
95.16 96.74
94.92 96.62
95.02 97.06
95.2 97.2
95.74 97.46
95.54 96.94
95.44 97.18
95.02 96.96
95.3 97.26
95.14 97.06
95.2 97.08
95.32 97.26
95.56 97.32
95.24 97.16
95.56 97.56
95.04 97.02
95.16 97.0
95.7 97.2
95.48 97.46
95.3 97.12
95.24 97.28
95.3 97.1
95.44 97.1
60.0 70.0
65.0 70.0
55.0 65.0
60.0 65.0
50.0 65.0
55.0 60.0
65.0 75.0
50.0 65.0
65.0 75.0
50.0 65.0
50.0 60.0
60.0 65.0
50.0 60.0
50.0 65.0
50.0 65.0
50.0 60.0
60.0 65.0
65.0 70.0
55.0 65.0
60.0 70.0
60.0 65.0
50.0 60.0
60.0 65.0
65.0 70.0
50.0 65.0
55.0 65.0
55.0 65.0
55.0 65.0
50.0 60.0
55.0 65.0
60.0 70.0
65.0 70.0
65.0 80.0
60.0 65.0
70.0 70.0
60.0 70.0
60.0 60.0
60.0 65.0
60.0 70.0
60.0 70.0
60.0 65.0
60.0 65.0
60.0 65.0
60.0 65.0
65.0 70.0
55.0 65.0
65.0 75.0
50.0 65.0
60.0 65.0
65.0 75.0
65.0 70.0
65.0 65.0
65.0 70.0
60.0 65.0
60.0 65.0
60.0 65.0
60.0 65.0
65.0 75.0
65.0 70.0
60.0 70.0
50.0 60.0
50.0 65.0
55.0 65.0
55.0 70.0
50.0 65.0
55.0 55.0
55.0 65.0
55.0 60.0
55.0 65.0
60.0 65.0
60.0 70.0
81.12 88.39
85.46 91.07
80.99 89.29
84.82 91.45
81.38 88.01
81.12 87.88
80.61 87.5
78.83 88.39
78.7 86.99
80.36 86.86
83.16 89.8
78.06 86.22
77.55 87.12
83.29 89.41
83.42 89.8
81.63 88.78
84.18 89.67
80.23 86.1
82.14 90.05
79.34 89.41
79.59 87.5
78.57 88.01
78.06 88.01
82.4 89.67
83.29 89.03
83.29 88.01
78.19 87.24
83.04 89.67
77.68 86.61
80.99 88.65
80.99 88.01
81.89 88.52
84.06 89.41
81.63 88.27
82.02 88.27
78.57 86.86
80.99 88.52
80.61 86.86
80.74 87.12
84.57 90.18
79.46 88.27
85.33 89.54
78.83 87.24
86.1 90.43
83.67 89.41
79.59 88.27
82.02 89.29
82.4 90.05
82.27 89.92
83.42 89.54
82.53 90.82
81.76 89.29
81.63 89.03
82.02 89.16
85.33 90.69
80.87 89.54
82.14 89.29
79.46 87.63
80.99 88.27
79.59 87.37
82.4 89.41
81.38 89.41
81.25 88.01
84.18 90.82
85.46 90.82
79.46 87.37
82.02 89.16
83.29 88.39
82.53 89.54
80.74 88.39
99.54 99.64
99.55 99.64
99.56 99.65
99.53 99.61
99.56 99.66
99.58 99.66
99.57 99.68
99.54 99.62
99.55 99.64
99.54 99.63
99.51 99.64
99.55 99.62
99.53 99.61
99.55 99.66
99.52 99.64
99.54 99.62
99.53 99.64
99.56 99.65
99.54 99.63
99.53 99.6
99.5 99.6
99.52 99.61
99.6 99.66
99.57 99.63
99.58 99.64
99.53 99.61
99.56 99.64
99.56 99.63
99.5 99.63
99.57 99.64
99.54 99.64
99.55 99.66
99.56 99.66
99.53 99.66
99.59 99.67
99.53 99.64
99.52 99.64
99.57 99.67
99.55 99.64
99.52 99.63
99.54 99.64
99.54 99.63
99.53 99.64
99.53 99.62
99.52 99.64
99.54 99.62
99.5 99.6
99.55 99.62
99.58 99.67
99.6 99.67
99.61 99.68
99.6 99.65
99.58 99.68
99.56 99.67
99.6 99.66
99.57 99.67
99.57 99.66
99.6 99.66
99.54 99.67
99.55 99.66
99.59 99.67
99.57 99.65
99.56 99.64
99.47 99.63
99.59 99.65
99.5 99.6
99.57 99.66
99.53 99.64
99.54 99.63
99.54 99.62
99.56 99.62
99.57 99.64
99.55 99.62
99.53 99.63
99.57 99.65
99.57 99.65
99.55 99.63
99.54 99.63
99.52 99.6
99.56 99.65
99.55 99.63
99.52 99.62
99.56 99.61
99.56 99.65
99.54 99.68
99.56 99.63
99.56 99.62
99.56 99.67
99.51 99.6
99.58 99.64
99.52 99.59
99.57 99.66
99.53 99.62
99.54 99.63
99.48 99.59
89.95 92.76
89.72 92.87
88.2 89.84
88.67 92.87
53.66 63.41
65.85 73.17
83.29 91.45
84.44 91.58
82.4 88.78
81.89 90.56
83.29 90.94
83.29 91.07
81.12 88.39
82.14 88.39
83.67 89.67
81.76 89.16
82.27 88.52
82.53 90.69
82.91 89.41
82.91 89.8
82.02 86.73
85.59 91.84
82.27 89.54
81.25 90.69
84.31 90.69
84.18 90.18
83.04 89.03
82.91 90.69
82.78 89.03
81.89 89.67
82.78 90.18
83.93 90.82
82.4 89.03
81.63 88.52
81.51 90.31
83.8 89.92
80.74 88.52
83.16 89.67
82.53 89.92
82.4 89.29
82.27 89.92
83.67 90.56
83.55 89.8
82.27 90.94
84.31 90.56
82.91 90.05
81.89 88.39
82.02 88.01
83.16 88.9
84.18 90.69
84.06 90.69
81.76 89.92
82.14 90.82
83.42 90.56
84.69 90.82
78.83 89.67
82.91 89.41
84.06 87.63
81.63 91.07
82.4 88.65
79.21 89.03
81.76 91.58
83.55 89.29
79.59 91.71
80.74 91.71
82.02 89.92
81.89 89.16
81.63 89.67
82.27 90.56
80.36 90.94
84.18 91.45
81.38 88.65
81.76 90.56
82.02 89.16
81.63 90.82
82.27 88.65
80.74 89.29
82.65 90.56
82.14 89.54
81.38 90.18
82.53 89.29
81.12 90.56
82.14 91.2
81.89 90.31
83.16 88.78
83.16 91.07
82.78 91.58
80.48 88.78
82.78 89.54
81.76 90.05
82.14 88.78
82.4 88.65
83.04 89.41
82.14 88.65
81.51 90.18
82.27 90.82
80.48 90.18
82.65 88.27
81.89 89.16
82.02 88.39
80.1 88.27
82.65 90.69
82.4 90.43
81.38 90.18
33.33 55.56
11.11 11.11
0.0 11.11
11.11 22.22
22.22 22.22
44.44 66.67
33.33 44.44
33.33 44.44
11.11 11.11
33.33 44.44
33.33 33.33
22.22 22.22
22.22 44.44
22.22 55.56
22.22 22.22
11.11 11.11
22.22 55.56
0.0 0.0
11.11 44.44
22.22 44.44
11.11 11.11
22.22 33.33
22.22 44.44
22.22 22.22
22.22 44.44
22.22 22.22
11.11 11.11
22.22 33.33
11.11 22.22
33.33 55.56
22.22 33.33
22.22 22.22
22.22 33.33
11.11 22.22
22.22 22.22
22.22 44.44
22.22 33.33
11.11 22.22
33.33 66.67
11.11 44.44
33.33 44.44
22.22 55.56
22.22 33.33
22.22 44.44
0.0 0.0
22.22 33.33
22.22 44.44
11.11 11.11
22.22 22.22
22.22 33.33
33.33 44.44
33.33 55.56
11.11 22.22
11.11 33.33
22.22 44.44
11.11 44.44
11.11 44.44
0.0 0.0
22.22 55.56
22.22 22.22
22.22 33.33
22.22 44.44
11.11 44.44
11.11 33.33
33.33 55.56
11.11 44.44
44.44 55.56
33.33 44.44
22.22 33.33
33.33 66.67
22.22 44.44
22.22 22.22
11.11 11.11
97.43 99.1
98.05 98.84
98.11 98.97
98.04 98.86
98.2 99.15
77.42 83.55
80.87 86.99
79.72 84.95
78.06 83.93
82.53 86.73
80.48 85.08
79.72 85.46
81.51 86.86
79.46 85.71
80.61 85.97
82.65 88.39
81.12 87.24
81.51 86.99
80.1 87.12
82.27 87.88
83.8 87.88
81.51 88.39
82.14 87.76
81.76 88.39
82.65 87.5
82.14 88.39
80.74 87.24
80.74 87.24
81.12 86.61
81.38 87.37
81.63 87.37
82.02 85.71
82.27 87.5
79.34 85.97
81.12 88.78
81.12 89.29
79.97 86.61
81.25 85.59
82.65 89.16
81.12 87.24
79.97 85.46
79.34 85.08
80.36 87.24
79.72 85.59
80.74 87.12
84.57 88.65
82.53 88.9
80.61 87.5
82.91 88.39
82.27 86.1
79.72 85.2
80.99 85.71
79.34 87.12
80.74 86.35
81.12 86.22
81.38 86.86
79.85 85.97
79.21 85.2
80.61 85.2
79.46 85.2
81.51 87.37
81.38 86.86
81.76 85.2
81.12 87.88
80.87 86.1
79.72 85.59
81.76 86.61
79.85 87.63
78.32 84.06
80.99 87.88
77.55 82.4
77.3 85.71
50.0 56.25
43.75 62.5
50.0 62.5
37.5 56.25
50.0 62.5
50.0 62.5
50.0 68.75
43.75 62.5
43.75 62.5
43.75 62.5
37.5 62.5
43.75 68.75
43.75 62.5
43.75 62.5
37.5 62.5
43.75 62.5
43.75 68.75
43.75 62.5
43.75 62.5
37.5 68.75
50.0 62.5
50.0 62.5
50.0 68.75
50.0 62.5
50.0 68.75
50.0 62.5
43.75 62.5
50.0 62.5
50.0 68.75
50.0 56.25
50.0 62.5
50.0 62.5
50.0 62.5
43.75 62.5
43.75 62.5
43.75 62.5
43.75 62.5
43.75 56.25
50.0 62.5
43.75 68.75
50.0 62.5
37.5 62.5
50.0 62.5
50.0 62.5
50.0 62.5
50.0 62.5
43.75 56.25
43.75 56.25
50.0 62.5
37.5 68.75
50.0 62.5
50.0 56.25
50.0 56.25
50.0 56.25
50.0 56.25
50.0 68.75
50.0 56.25
50.0 62.5
50.0 68.75
50.0 62.5
43.75 62.5
50.0 68.75
50.0 68.75
50.0 62.5
43.75 62.5
50.0 62.5
50.0 62.5
50.0 75.0
50.0 62.5
50.0 68.75
43.75 68.75
50.0 68.75
50.0 68.75
43.75 62.5
43.75 62.5
43.75 62.5
43.75 68.75
31.25 43.75
37.5 56.25
50.0 62.5
50.0 62.5
50.0 62.5
43.75 62.5
50.0 62.5
43.75 62.5
50.0 56.25
63.64 63.64
63.64 63.64
54.55 54.55
63.64 63.64
63.64 63.64
47.8 68.8
47.4 71.0
45.6 72.8
46.8 69.4
48.6 68.6
45.6 70.0
47.4 70.6
49.0 69.4
47.6 68.2
43.2 69.4
49.2 66.8
45.0 72.2
44.4 69.0
42.8 65.4
46.2 69.8
47.0 69.0
49.2 69.2
44.8 69.6
44.2 67.8
50.2 72.6
48.6 70.2
46.4 71.0
52.4 72.4
48.2 71.2
48.2 65.6
48.8 70.0
48.0 67.6
48.2 70.6
44.2 66.2
50.2 70.8
48.0 70.6
41.2 64.4
44.6 70.2
41.8 67.0
44.6 66.4
44.2 68.6
45.6 71.8
43.6 71.2
45.8 69.8
46.8 72.8
49.2 68.8
44.4 68.4
46.6 67.2
44.2 64.4
49.8 72.0
47.6 69.0
46.8 70.8
48.8 76.0
46.0 70.0
51.0 71.2
47.2 72.8
45.0 67.0
42.6 65.4
45.0 63.0
47.8 69.6
46.6 70.8
42.0 64.2
46.8 68.8
45.2 65.8
44.8 67.8
47.0 70.4
47.8 69.6
44.0 69.2
50.8 72.6
47.0 67.4
45.2 70.4
47.4 72.0
45.2 71.2
46.2 70.8
49.8 73.2
51.6 73.4
48.0 66.2
50.0 70.4
50.4 65.6
48.8 70.2
49.4 69.4
45.4 66.4
50.8 69.4
48.8 67.8
47.8 67.2
51.2 67.6
47.6 66.2
46.4 70.6
48.0 65.6
54.4 72.2
50.8 73.8
49.6 72.0
48.8 69.0
48.4 70.6
48.8 72.8
42.8 64.6
46.2 70.4
50.8 72.6
42.8 71.0
46.8 66.8
46.8 68.6
51.0 71.2
44.6 67.0
43.6 69.6
45.2 66.2
80.52 87.53
81.96 89.59
80.21 87.22
82.27 88.66
81.24 88.45
80.1 87.63
81.44 88.35
81.34 87.73
81.55 89.28
79.59 87.01
83.4 88.76
82.16 89.69
81.34 88.04
82.06 87.53
83.92 88.66
79.38 87.11
79.59 87.73
80.21 88.56
81.03 87.73
81.75 88.97
82.37 87.73
80.93 87.94
82.16 89.28
81.13 88.14
81.44 88.56
82.89 89.07
83.3 89.38
81.34 90.1
81.75 88.14
81.86 87.53
82.06 89.59
80.93 88.87
81.34 86.39
80.72 87.94
82.99 88.66
82.37 89.18
80.0 85.98
79.79 88.14
79.59 88.56
80.82 89.07
82.16 88.35
81.03 88.14
81.86 88.04
82.37 90.1
80.21 87.22
81.86 87.94
80.0 87.84
83.81 89.28
82.99 89.69
83.4 89.18
80.52 87.73
80.82 88.14
81.55 87.53
82.58 88.76
79.79 86.91
81.65 88.45
82.47 89.18
83.51 89.59
82.16 89.28
80.41 87.11
80.21 89.38
80.72 87.22
80.21 88.97
82.37 89.48
85.67 90.0
83.4 90.41
80.93 87.94
82.89 89.59
82.37 87.73
81.86 86.39
81.96 89.38
82.06 89.69


==> figures/SCATTERREDUC_CORE/suffisantes_ts_xreason.txt <==
14.29 21.43
42.86 42.86
21.43 35.71
35.71 35.71
28.57 50.0
28.57 50.0
42.86 42.86
21.43 35.71
52.38 61.9
47.62 57.14
38.1 47.62
57.14 66.67
47.62 61.9
47.62 57.14
47.62 71.43
52.38 61.9
57.14 66.67
42.86 71.43
47.62 71.43
52.38 71.43
42.86 47.62
38.1 52.38
57.14 61.9
57.14 57.14
47.62 66.67
47.62 66.67
52.38 71.43
52.38 66.67
52.38 71.43
57.14 66.67
57.14 61.9
55.0 60.0
45.0 65.0
40.0 50.0
15.0 50.0
30.0 40.0
40.0 70.0
35.0 55.0
35.0 55.0
45.0 65.0
45.0 55.0
40.0 50.0
45.0 65.0
30.0 55.0
25.0 60.0
40.0 55.0
30.0 55.0
83.92 90.93
83.81 88.97
82.37 86.7
83.92 89.07
82.27 89.28
83.61 89.69
83.3 88.45
85.05 90.31
83.92 90.31
82.68 88.25
83.3 90.1
82.58 88.76
84.12 90.31
81.34 86.7
83.61 90.52
83.51 90.52
83.3 89.07
84.02 89.69
81.86 89.07
85.26 90.1
85.26 89.48
82.58 89.28
82.99 90.1
84.54 89.18
81.86 88.76
81.55 87.53
82.47 88.25
84.54 90.31
83.81 90.0
82.89 88.87
81.34 86.49
84.33 87.73
82.27 87.73
84.54 91.24
84.43 90.93
85.46 90.21
84.54 90.41
84.33 91.86
82.68 88.56
82.68 87.63
82.99 89.38
82.99 88.87
81.65 88.25
85.05 89.69
82.06 88.66
82.06 88.97
81.96 88.97
83.4 89.18
84.33 89.9
82.68 89.28
84.33 88.87
84.95 88.45
84.12 89.79
85.26 89.48
81.65 85.36
84.74 91.13
85.36 91.13
84.12 90.52
82.78 89.28
83.4 89.69
81.13 89.38
84.02 90.82
82.37 89.59
82.16 90.21
84.74 90.41
84.33 89.59
81.75 89.28
83.3 89.9
81.03 88.97
83.3 89.69
81.13 87.32
85.67 90.72
83.61 89.28
82.16 88.66
83.71 87.94
81.44 86.7
83.51 90.0
83.61 88.76
84.54 91.65
84.54 90.41
84.74 90.21
82.89 87.11
81.96 88.14
81.34 88.04
95.5 97.26
94.84 97.16
95.38 97.0
94.92 97.02
95.96 97.78
96.0 97.06
95.9 97.7
95.32 96.96
95.02 97.26
96.52 97.6
95.48 97.16
95.0 97.02
95.22 97.08
95.7 97.3
95.02 97.1
96.04 97.76
95.48 97.0
95.44 97.08
95.32 97.12
95.18 97.14
95.6 97.0
95.24 96.82
95.94 97.36
95.36 97.0
96.56 97.66
95.98 97.66
95.66 97.78
95.18 97.18
95.44 97.48
96.0 97.58
95.84 97.4
95.88 97.56
95.0 97.34
95.64 97.6
96.04 97.74
95.86 97.52
95.82 97.12
96.12 97.66
95.0 97.04
95.6 97.22
95.38 97.18
95.86 97.36
95.76 97.7
95.3 97.26
95.78 97.26
95.44 97.1
95.56 97.16
95.12 97.18
95.28 97.14
95.72 97.6
95.12 97.36
95.34 97.2
95.0 96.94
95.54 97.5
95.12 97.12
95.3 97.36
95.34 96.98
95.82 97.36
95.7 97.3
95.58 97.3
95.3 97.24
95.5 97.28
95.42 97.2
95.32 97.02
95.44 97.62
25.0 60.0
50.0 50.0
35.0 35.0
35.0 35.0
40.0 60.0
50.0 60.0
50.0 60.0
50.0 65.0
40.0 40.0
30.0 35.0
50.0 60.0
50.0 60.0
50.0 65.0
30.0 50.0
35.0 35.0
40.0 55.0
60.0 65.0
60.0 60.0
50.0 60.0
55.0 60.0
40.0 50.0
60.0 70.0
50.0 60.0
60.0 70.0
65.0 70.0
50.0 55.0
65.0 75.0
55.0 60.0
84.06 90.43
85.71 91.07
84.31 91.07
83.8 91.07
83.42 90.94
84.44 90.18
85.08 90.82
83.67 90.82
81.51 90.69
83.8 90.43
82.53 91.2
85.46 91.45
86.22 90.82
85.46 90.56
82.4 91.07
82.53 91.07
81.38 87.12
84.57 91.07
84.18 91.33
83.93 90.43
83.8 90.18
83.29 89.41
84.44 89.92
82.27 89.29
84.06 89.92
85.46 91.45
85.08 90.94
83.8 90.94
81.25 88.39
85.33 91.2
99.53 99.69
99.55 99.64
99.56 99.65
99.6 99.67
99.56 99.65
91.0 95.91
92.06 93.22
90.89 95.21
90.42 94.16
90.65 93.93
90.3 95.09
92.29 96.38
91.47 94.98
90.77 93.22
90.3 94.86
90.3 95.79
89.6 91.82
89.72 93.57
90.77 92.52
89.84 95.44
92.06 94.74
93.93 95.33
91.94 96.03
90.19 96.85
92.76 94.63
90.42 94.98
90.07 93.46
92.06 95.68
92.64 96.14
91.0 95.68
94.39 95.68
90.89 92.64
90.54 94.86
90.42 92.52
91.71 95.68
91.12 95.91
91.0 94.39
90.77 93.46
90.65 94.28
91.94 96.73
91.24 94.39
91.71 94.16
93.11 95.56
94.28 97.43
92.64 94.39
89.84 95.33
91.71 95.56
93.34 96.5
92.41 94.63
93.57 96.61
90.42 95.68
50.88 61.4
84.95 90.43
83.04 91.07
22.22 66.67
22.22 77.78
44.44 44.44
22.22 33.33
44.44 55.56
44.44 66.67
44.44 66.67
33.33 55.56
33.33 33.33
33.33 44.44
22.22 33.33
22.22 44.44
22.22 77.78
33.33 44.44
33.33 33.33
22.22 77.78
33.33 33.33
22.22 44.44
11.11 44.44
98.65 99.49
97.3 99.29
98.4 99.29
97.5 99.29
97.69 99.42
97.69 99.29
97.3 99.29
97.95 99.42
97.88 99.23
97.3 99.23
96.66 99.17
98.4 98.97
98.52 99.1
96.73 99.23
98.72 98.91
96.85 99.1
97.63 99.61
98.01 99.17
97.75 99.49
98.14 99.49
98.01 99.23
98.33 99.1
98.52 99.55
98.65 99.55
97.69 99.42
98.65 99.55
98.65 99.55
98.59 99.17
97.37 99.55
98.14 99.42
96.85 99.42
96.79 98.78
97.11 99.36
98.97 99.42
98.27 98.97
97.69 99.36
97.5 99.36
97.69 99.36
98.4 99.29
97.24 99.36
97.05 99.17
98.2 99.55
98.2 99.36
98.52 99.23
98.14 99.04
98.4 99.42
98.4 99.25
98.19 99.04
98.05 99.13
98.4 99.25
98.2 98.86
98.35 99.17
98.49 99.1
98.71 99.47
98.73 99.53
98.67 99.37
98.16 98.84
98.2 98.62
98.15 98.87
98.2 98.84
98.51 99.09
98.42 98.75
98.29 98.54
98.83 99.31
98.27 99.0
98.63 99.29
98.27 98.72
98.46 99.08
98.09 99.06
98.6 99.58
98.81 99.65
98.84 99.58
98.43 99.06
98.28 98.91
98.83 99.64
98.33 99.07
98.25 99.09
99.09 99.54
99.15 99.42
98.26 99.09
99.01 99.25
98.84 99.54
98.92 99.58
98.67 99.2
98.67 99.4
98.66 99.33
98.58 99.49
98.49 99.46
98.5 99.43
98.54 99.49
98.61 99.35
98.61 99.6
98.54 99.43
98.58 99.26
98.5 99.26
98.83 99.58
98.09 99.12
98.5 99.0
98.77 99.42
98.37 98.89
98.19 98.92
98.79 99.59
98.86 99.58
98.1 98.91
98.56 99.21
98.46 98.92
98.48 99.35
98.05 98.81
98.89 99.54
98.52 99.27
99.0 99.72
98.85 99.5
98.85 99.4
98.6 99.07
98.34 99.0
98.58 99.06
98.75 99.29
98.72 99.27
98.61 99.03
98.89 99.47
98.78 99.53
98.94 99.58
98.87 99.65
98.85 99.4
98.51 99.06
98.9 99.48
98.04 98.91
98.56 99.1
98.79 99.48
98.9 99.42
98.66 99.36
98.28 99.46
98.48 99.12
98.45 99.02
98.78 99.42
98.68 99.36
98.8 99.47
98.28 98.89
98.16 99.02
98.35 98.78
98.58 99.29
98.83 99.6
80.36 86.48
80.1 87.88
82.27 87.37
79.59 85.2
82.27 89.54
79.97 86.99
83.04 88.39
82.4 88.78
80.48 86.61
81.51 88.65
81.38 86.73
83.67 89.54
81.51 87.37
84.31 90.18
80.74 87.76
81.89 88.01
80.23 87.37
83.55 88.65
80.61 85.71
83.55 88.39
82.14 87.24
79.72 84.31
83.16 88.14
79.59 88.52
81.12 86.73
80.74 85.33
81.63 88.78
83.04 89.8
85.59 90.43
85.08 89.54
80.23 87.24
81.51 86.99
80.1 85.84
50.0 56.25
31.25 56.25
31.25 56.25
25.0 31.25
31.25 31.25
18.75 31.25
37.5 56.25
43.75 50.0
25.0 50.0
37.5 37.5
43.75 50.0
81.03 88.35
81.44 88.76
82.37 88.14
82.47 89.9
83.92 87.73
81.44 87.53
81.96 88.66
82.37 88.04
82.99 89.38
80.62 88.04
84.02 90.41
82.89 89.18
79.59 89.07
82.37 89.07
81.96 88.87
82.27 89.48
82.58 89.18
80.1 88.76
77.73 87.11
83.4 89.9
80.82 89.18
81.03 89.07
81.44 90.0
81.86 89.28
80.52 85.88
81.13 89.59
82.89 88.97
84.33 90.52


==> figures/SCATTERREDUC_CORE/suffisantes_xreason.txt <==
14.29 35.71
35.71 50.0
42.86 50.0
35.71 35.71
28.57 35.71
42.86 35.71
35.71 35.71
22.22 22.22
45.45 36.36


==> figures/SCATTERTIMES/data_scatter_times.txt <==
3.23 4.21
4.13 3.92
3.21 3.77
3.14 3.51
3.11 3.86
3.2 3.72
3.07 3.71
3.43 3.32
3.3 3.47
3.27 3.26
3.4 3.26
3.53 3.61
2.96 3.88
3.12 3.58
3.26 3.6
3.49 3.46
3.35 3.68
3.02 3.46
3.11 3.46
2.98 3.33
3.24 3.41
3.21 3.23
3.09 3.32
3.06 3.35
3.26 3.4
3.12 3.43
3.14 3.59
3.36 3.38
3.3 3.28
3.22 3.21
3.54 3.49
3.31 3.15
3.1 3.34
3.1 3.23
3.23 3.43
3.08 3.55
3.15 3.26
3.05 3.12
3.11 3.77
3.36 3.57
3.01 3.67
3.18 3.32
3.3 3.33
3.13 3.79
3.24 4.01
3.23 3.86
3.34 3.88
3.18 4.0
3.22 3.67
3.56 3.88
3.28 3.63
3.3 4.57
3.38 4.46
3.19 3.34
3.48 4.35
3.56 5.18
3.89 4.94
3.4 4.72
3.53 4.51
3.57 5.41
3.54 4.24
3.76 4.24
3.8 5.25
3.25 5.75
3.52 4.82
3.96 4.87
3.98 4.91
3.33 5.4
3.4 5.88
3.75 5.91
3.46 5.23
3.07 5.39
3.35 5.08
3.4 5.44
3.34 4.53
3.4 4.75
3.3 5.29
3.32 5.39
3.41 5.75
3.1 5.15
3.05 4.81
3.13 5.18
3.05 4.97
3.06 4.85
3.32 5.1
3.53 4.96
3.27 5.0
3.08 6.07
3.17 6.79
3.03 5.36
3.16 4.45
3.24 4.75
2.97 5.24
3.06 5.9
3.08 5.56
3.06 7.11
2.99 5.5
3.15 5.04
3.03 4.99
3.02 5.44
100 100
100 100
100 100
100 100
100 100
100 98.03
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 98.6
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 98.11
100 100
100 100
100 99.34
100 100
100 100
100 100
100 100
100 100
100 100
100 99.51
100 100
100 100
7.01 12.52
5.51 5.95
5.2 5.29
5.09 5.52
5.44 5.47
4.8 5.34
4.82 5.45
4.67 5.68
5.33 5.38
5.39 5.2
5.09 4.66
5.71 4.99
5.15 4.61
5.07 4.96
5.48 4.99
5.05 5.3
5.13 5.47
4.94 4.86
5.15 4.89
5.38 4.91
5.44 4.76
5.7 4.81
4.99 5.36
5.07 5.03
5.06 5.07
5.24 4.85
5.53 5.18
4.89 4.95
5.1 5.04
5.55 4.7
5.1 4.61
5.48 4.96
4.67 5.07
5.32 4.67
5.59 5.22
5.62 5.4
5.93 5.85
5.15 5.78
5.9 5.23
5.51 5.21
5.29 6.32
5.43 5.36
5.49 5.43
5.26 6.07
5.16 5.47
5.6 5.73
5.97 6.08
5.11 6.1
5.6 6.45
5.15 6.01
5.13 5.95
5.15 5.2
5.41 5.6
5.17 5.72
5.41 5.11
4.97 5.56
5.1 5.49
5.07 6.22
5.6 6.1
5.02 5.94
5.13 6.07
5.58 6.05
5.46 5.6
5.57 6.22
5.21 5.31
5.53 5.52
5.55 6.35
5.4 6.1
5.86 6.54
5.2 5.83
5.56 6.16
5.45 6.54
5.46 7.72
5.27 6.34
5.45 6.25
4.85 5.73
5.32 7.13
5.12 6.31
5.37 7.64
5.33 7.16
4.94 6.3
5.27 6.93
5.56 6.41
5.06 6.36
4.98 5.97
4.87 6.35
4.81 5.83
5.11 6.31
4.93 7.0
5.01 6.1
5.05 6.06
5.22 6.36
4.95 4.85
5.15 5.6
5.47 5.31
5.38 5.55
5.13 5.48
5.21 5.32
5.12 4.95
5.18 5.78
9.15 6.6
8.08 5.84
28.09 12.69
8.03 6.28
20.77 13.77
56.64 14.86
8.41 6.23
21.65 18.82
29.84 12.57
8.75 5.67
26.76 11.86
8.56 5.93
8.68 6.11
24.18 12.59
8.56 6.16
8.74 5.86
8.51 6.17
8.66 6.74
8.59 6.54
22.83 14.04
7.42 5.8
7.28 6.42
7.18 7.35
7.48 6.58
19.33 12.94
7.21 6.18
7.25 7.15
7.34 6.94
7.19 6.65
24.82 21.39
7.76 6.32
7.83 7.52
24.49 13.13
7.42 6.66
23.26 15.03
7.15 7.78
8.08 6.48
7.58 6.99
6.96 6.79
7.19 6.97
8.98 7.12
23.49 17.7
8.85 6.91
9.1 7.55
27.95 12.9
9.35 7.39
20.0 13.59
10.69 8.19
9.2 7.63
33.66 13.41
8.61 7.19
8.11 6.86
17.89 17.17
7.91 7.23
7.18 6.9
25.82 12.51
8.46 6.61
27.6 13.98
7.8 6.63
8.57 5.8
7.13 4.97
7.08 5.19
19.4 14.97
8.0 5.77
23.56 18.35
23.66 16.63
7.34 5.58
6.97 5.32
6.93 5.66
6.67 5.38
26.54 14.87
9.13 5.87
10.16 6.41
29.43 19.29
10.38 7.44
9.05 7.71
9.26 6.89
11.21 6.71
22.25 21.29
9.45 6.91
9.63 6.31
10.06 7.09
10.12 7.07
9.59 6.59
11.48 6.75
21.23 17.22
9.47 5.88
10.43 6.29
9.72 7.2
8.94 6.0
30.56 19.59
34.29 19.16
12.56 6.06
11.48 6.83
28.41 17.89
12.03 6.51
11.33 6.53
10.2 5.89
36.94 16.37
34.87 13.35
38.94 58.85
100 31.26
38.2 21.29
41.82 26.09
59.39 28.99
100 34.4
58.41 34.33
100 29.23
34.86 26.94
33.52 56.95
100 100
39.17 35.48
37.36 37.44
52.43 36.69
47.53 38.68
37.15 29.98
30.42 28.71
100 37.51
99.33 53.02
48.13 39.84
33.12 29.87
40.72 36.23
100 38.37
46.69 28.2
45.78 34.34
50.32 36.32
47.32 36.08
100 39.47
44.55 37.53
41.03 24.95
39.6 27.95
46.32 27.73
44.8 36.92
100 29.12
37.84 85.81
37.82 29.56
100 31.97
63.08 33.14
100 31.44
41.68 32.6
76.46 25.21
31.86 25.72
100 23.93
42.12 24.77
81.74 37.27
38.0 24.53
38.96 27.63
65.87 30.82
38.86 32.1
33.21 25.62
48.94 23.54
36.8 26.61
100 46.56
70.59 41.72
39.66 32.76
42.44 26.29
35.42 31.74
48.17 30.1
50.33 100
29.57 26.26
38.14 26.27
100 73.3
43.22 30.94
100 100
100 36.28
37.89 35.32
45.13 33.05
36.97 31.75
33.3 32.55
44.89 47.95
34.68 29.94
33.35 27.8
44.46 24.57
32.0 27.79
33.64 30.38
38.14 34.4
49.11 40.59
50.4 32.5
54.28 33.5
49.66 37.66
41.03 38.21
33.95 27.69
100 100
44.35 26.7
32.84 25.04
34.64 28.0
100 22.68
36.59 32.32
100 100
25.66 23.18
37.77 36.63
50.02 48.18
35.62 29.85
100 29.76
48.53 28.44
40.34 33.99
100 100
57.31 70.65
74.77 40.47
34.23 30.56
100 100
100 100
100 100
100 100
100 100
100 68.03
100 97.0
100 73.2
100 77.53
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 84.33
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 61.31
100 100
100 100
100 93.32
100 79.39
100 75.52
100 100
100 100
100 100
100 100
100 72.21
100 88.58
100 100
100 100
100 100
100 100
100 60.8
100 68.24
100 100
100 100
100 100
100 100
100 100
100 55.6
100 100
100 100
100 100
100 77.08
100 100
100 81.61
100 71.21
100 72.45
100 98.89
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 77.27
100 100
100 88.14
97.89 75.22
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 91.49
100 100
100 100
100 100
100 100
100 100
100 100
100 69.59
100 100
100 89.93
100 58.31
100 100
100 100
100 77.6
100 71.24
100 56.95
100 100
100 58.52
5.4 4.38
4.14 4.55
3.94 4.02
3.67 4.19
3.86 4.17
3.86 4.14
3.81 3.69
3.68 4.17
3.58 3.73
3.6 3.92
3.47 4.43
3.44 3.97
3.66 3.72
3.77 3.77
3.63 3.95
3.54 3.87
3.4 3.66
3.58 3.55
3.41 3.53
3.47 3.69
3.18 3.36
3.55 3.49
3.36 3.69
4.12 3.58
3.63 3.51
3.57 3.59
3.59 3.77
3.71 3.51
3.53 3.22
3.39 3.63
3.44 3.38
3.71 3.7
3.63 3.62
3.42 3.47
3.52 3.33
3.47 3.43
3.62 3.57
3.66 3.54
3.64 3.43
3.73 3.47
3.83 3.59
3.75 3.61
3.65 3.47
3.47 3.85
3.8 3.57
3.75 3.45
3.39 3.6
3.34 3.67
3.82 3.79
3.74 3.42
3.92 3.33
3.96 3.83
3.76 3.49
3.77 4.05
3.93 3.9
4.15 4.25
4.33 4.03
4.42 5.74
4.57 4.62
3.44 4.26
3.89 4.4
3.94 5.17
3.71 4.33
3.38 4.95
3.69 5.16
3.68 6.24
4.06 5.81
3.71 5.31
3.9 5.73
3.93 4.65
3.7 5.58
3.48 5.55
3.56 5.2
3.31 4.98
3.3 5.18
3.24 5.95
3.35 5.14
3.49 6.97
3.7 6.54
3.39 6.49
3.37 5.14
3.44 5.87
3.53 5.79
3.43 5.27
3.43 5.35
3.36 6.19
3.38 6.62
3.28 4.59
3.18 4.81
3.15 5.91
3.29 8.0
3.15 6.06
3.16 7.3
3.12 5.92
3.27 4.65
3.44 5.83
3.51 6.45
3.34 6.3
3.53 6.17
3.45 4.85
4.99 5.02
4.28 4.99
4.41 4.87
4.57 5.26
4.35 5.12
4.55 4.48
4.86 5.39
4.59 4.63
4.47 4.88
4.83 4.81
4.45 5.76
4.01 4.03
4.45 4.51
4.31 4.28
4.86 4.33
4.59 4.63
4.92 4.62
4.87 4.43
4.55 4.25
4.65 4.38
4.86 4.37
4.79 4.22
4.91 4.78
4.33 4.33
4.46 4.16
4.72 5.08
4.84 4.46
4.74 4.25
4.54 4.34
4.6 4.41
4.33 4.17
5.05 4.36
5.14 4.53
4.9 4.93
5.43 5.1
4.74 4.31
4.96 4.27
4.84 4.56
4.41 4.69
5.33 5.97
4.5 5.18
4.99 5.45
4.53 5.94
4.75 6.28
4.64 7.19
5.13 6.47
4.69 6.36
4.49 5.54
4.33 6.24
4.28 6.53
4.27 5.54
4.3 6.28
4.29 6.07
4.12 6.88
4.23 8.02
4.2 6.79
4.18 7.01
4.31 7.14
4.46 7.87
4.44 6.5
4.62 8.3
4.39 6.33
3.92 8.68
4.4 8.48
4.47 12.35
4.08 9.53
4.5 9.86
4.1 10.45
4.37 9.02
4.32 7.98
4.49 10.68
4.3 11.58
4.45 8.9
3.87 9.66
4.53 9.98
4.16 8.84
4.23 8.47
4.57 6.9
4.46 6.86
4.21 5.75
4.54 5.22
4.28 5.16
4.65 5.6
4.04 5.28
4.47 4.39
4.09 4.24
4.87 4.56
4.44 4.68
3.98 4.55
4.06 4.67
4.34 4.05
4.2 5.06
4.24 4.43
4.25 4.62
4.37 6.06
4.73 4.64
3.98 4.34
3.94 4.33
4.21 5.09
4.11 4.59
53.51 29.8
58.48 36.78
48.91 32.47
52.26 27.33
52.16 26.76
50.09 28.6
63.98 28.82
32.31 30.4
46.36 32.14
41.74 31.13
43.31 31.85
46.25 34.96
35.96 36.0
46.4 32.65
41.92 34.01
43.23 39.11
50.04 34.59
45.49 30.79
47.24 27.41
54.88 30.64
36.15 36.47
38.13 63.38
48.3 36.24
48.27 30.09
48.83 30.27
48.96 27.59
48.62 29.89
53.6 30.62
53.49 28.47
48.65 34.63
44.64 29.81
45.06 29.12
43.09 30.73
45.66 25.77
45.47 26.88
48.1 31.96
45.81 29.35
43.54 27.13
44.75 28.86
66.32 53.92
45.46 25.54
40.71 25.55
41.06 35.24
42.11 22.41
54.06 26.59
49.33 27.69
38.72 32.49
49.1 28.25
45.54 26.35
62.72 30.84
85.03 27.32
47.33 36.85
47.33 29.19
43.79 25.59
60.31 29.42
56.43 28.69
69.29 34.4
43.83 24.8
49.75 32.31
40.9 31.42
41.89 26.63
100 32.88
48.01 30.42
50.79 29.86
50.2 30.32
46.16 31.69
47.41 28.44
63.42 29.3
42.38 34.07
37.8 33.73
38.39 29.45
43.42 28.95
46.83 30.12
39.58 25.36
39.47 32.46
42.6 30.51
45.8 31.86
40.84 31.11
43.54 30.18
45.21 26.66
50.29 30.27
46.74 37.92
46.83 33.46
44.58 39.79
40.55 29.91
45.29 30.49
42.01 27.9
52.86 25.87
47.98 29.37
42.5 28.66
38.1 32.62
41.34 33.84
39.33 28.86
48.73 30.98
42.62 31.74
38.85 25.35
44.42 27.1
43.17 25.65
34.82 22.93
33.83 24.72
100 100
100 85.71
100 89.98
100 100
100 93.35
100 100
100 100
100 100
100 100
100 98.42
100 100
100 100
100 83.97
100 100
100 98.93
100 100
100 100
100 82.12
100 94.2
100 100
100 100
100 100
100 100
100 100
100 100
100 99.97
100 94.18
100 95.04
100 100
100 100
100 100
100 100
100 86.29
100 98.66
100 100
100 80.87
100 84.71
100 87.29
100 89.24
100 100
100 100
100 100
100 96.11
100 100
100 100
100 80.06
100 100
100 97.94
100 94.31
100 100
100 100
100 100
100 100
100 96.27
100 100
100 100
100 100
100 100
100 100
100 100
100 95.43
100 100
100 100
100 100
100 100
100 100
100 100
100 90.79
100 90.83
100 100
100 87.89
100 100
100 78.45
100 100
100 100
100 100
100 97.45
100 100
100 100
100 92.34
100 100
100 100
100 100
100 95.07
100 100
100 100
100 100
100 100
100 100
100 100
100 90.42
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 96.03
5.52 3.98
3.49 3.96
3.48 4.4
3.09 4.08
3.32 4.21
3.24 3.94
3.26 4.24
3.21 3.53
3.21 3.86
3.25 3.48
2.99 3.26
2.99 3.52
3.06 3.43
3.23 3.46
3.56 3.84
3.09 3.58
2.95 3.54
3.15 3.32
2.89 3.59
3.17 3.56
2.86 3.54
2.99 3.35
3.03 3.52
3.2 3.53
3.11 3.08
3.08 3.74
3.4 3.54
3.23 3.02
3.23 3.42
3.18 3.75
3.04 3.26
3.32 3.29
3.31 3.27
3.02 3.42
3.0 3.32
3.03 3.5
3.03 3.55
3.35 3.65
3.05 3.25
3.17 3.46
3.26 3.39
3.1 3.53
3.03 3.43
2.96 3.53
3.21 3.67
3.11 3.64
3.41 4.26
3.22 4.18
3.32 3.61
3.24 4.65
3.51 4.85
3.24 4.32
3.14 4.51
3.05 4.26
3.21 5.39
3.45 4.23
3.61 5.01
3.71 6.66
3.79 5.46
4.02 5.74
3.37 5.86
3.71 5.59
4.23 7.41
3.84 5.72
4.1 4.88
4.45 4.32
4.01 4.86
3.83 5.01
3.49 5.82
3.61 6.81
3.67 6.92
4.1 6.84
4.42 4.98
3.98 5.33
3.67 6.36
3.54 5.58
3.46 5.19
3.26 6.93
3.17 5.67
3.25 5.16
3.08 5.81
3.09 7.06
3.38 7.41
3.36 6.53
3.3 6.54
3.17 5.68
3.06 5.53
3.07 6.15
3.38 6.22
3.23 4.92
3.33 5.85
3.05 5.44
3.12 5.75
3.19 5.57
3.1 5.96
3.04 8.09
3.17 6.87
2.98 7.74
2.96 6.85
3.01 5.63
6.06 3.95
3.76 3.47
3.49 3.73
3.34 3.65
3.47 3.44
3.8 3.3
3.83 3.49
3.73 3.46
3.76 3.53
3.28 3.57
3.33 3.41
3.36 3.29
3.27 3.8
3.59 3.37
3.59 3.5
3.31 3.52
3.42 3.63
3.61 3.67
3.5 3.52
3.34 3.51
3.31 3.67
3.36 3.62
3.32 3.53
3.32 3.64
3.6 3.59
3.35 3.58
3.36 3.59
3.42 3.54
3.66 3.49
3.31 4.3
3.23 4.54
3.32 4.63
3.27 4.7
3.28 5.0
3.5 5.43
3.48 4.62
3.33 3.9
3.31 4.67
3.25 5.14
3.17 4.0
3.43 4.2
3.52 4.21
3.47 4.22
3.6 4.27
3.35 4.32
3.21 4.31
3.53 4.65
3.52 4.59
3.42 4.02
3.47 4.65
3.47 4.46
3.7 3.79
4.47 3.82
3.95 4.12
3.91 3.97
3.67 4.26
3.66 4.15
4.15 4.39
3.58 4.22
3.75 4.33
3.98 4.72
3.65 4.52
3.47 4.55
3.72 4.12
3.81 4.42
3.47 4.52
3.57 4.14
3.38 4.09
3.42 4.5
3.69 5.05
3.52 4.04
3.54 4.48
3.61 4.0
3.47 5.17
3.31 4.54
3.48 5.13
3.27 6.19
3.44 7.03
3.49 5.49
3.46 4.49
3.53 5.02
3.46 4.86
3.36 5.15
3.29 5.12
3.28 5.62
3.37 4.37
3.4 4.43
3.54 5.12
3.24 5.55
3.27 4.94
3.21 5.88
3.28 4.82
3.19 5.1
3.31 4.87
3.18 4.71
3.21 5.82
3.09 5.13
3.17 4.86
3.17 4.81
3.32 5.16
31.88 27.9
36.63 18.85
29.97 19.86
23.94 18.28
27.27 19.13
24.72 17.64
28.3 25.0
23.53 21.88
21.8 22.26
30.25 20.77
24.8 18.82
24.6 18.3
28.87 22.09
27.45 16.32
22.26 21.21
26.04 17.79
28.69 20.68
31.7 23.78
28.44 21.07
22.03 18.86
25.98 19.79
33.09 22.04
24.04 100
28.92 31.41
25.74 22.42
29.13 21.9
26.05 29.45
34.21 21.24
29.22 20.68
23.26 18.96
27.13 23.55
24.3 20.32
27.66 19.02
25.55 18.91
30.77 19.31
27.92 17.76
39.89 31.61
100 100
28.45 25.85
100 100
22.45 16.89
24.61 18.81
25.79 16.75
26.15 16.56
22.16 20.17
25.12 18.5
17.48 24.06
22.55 17.02
27.74 19.0
22.53 19.21
31.18 21.07
23.1 20.82
22.58 17.27
24.35 17.24
30.91 19.14
25.94 28.46
28.2 20.14
27.17 21.41
28.55 21.28
27.43 20.26
25.57 37.79
22.14 20.13
38.2 24.25
36.36 20.94
29.62 21.64
30.46 24.32
30.17 24.12
23.51 19.71
38.59 21.27
22.02 18.0
77.56 21.72
23.3 15.21
29.67 21.6
27.32 17.88
21.17 20.8
31.43 28.03
21.62 19.98
25.58 20.13
25.89 18.08
25.24 17.84
29.27 26.93
26.77 24.23
25.35 19.97
26.8 21.21
27.27 19.99
22.25 17.61
22.47 16.92
34.99 67.52
25.32 21.16
29.37 19.72
28.39 16.88
22.2 16.31
28.73 29.63
20.15 22.33
30.06 19.6
28.6 24.94
26.09 21.09
30.31 22.14
28.07 21.4
30.56 25.33
9.7 6.07
7.85 5.8
7.76 5.97
6.1 4.91
6.59 5.09
6.13 4.57
6.14 4.63
7.2 5.71
8.94 7.17
6.18 5.0
5.89 5.74
6.55 6.15
5.51 5.11
7.48 7.2
7.08 5.21
7.55 7.04
7.73 8.43
5.12 4.74
8.05 6.19
5.49 6.17
5.25 6.58
6.67 7.83
5.51 4.87
5.87 5.64
6.08 6.56
5.43 4.79
5.69 5.15
5.66 5.08
7.05 6.66
6.53 5.78
7.24 7.81
6.63 5.42
8.21 6.28
7.02 5.37
6.66 7.48
6.59 5.36
6.84 5.52
6.17 5.71
6.18 6.35
6.85 5.99
5.79 4.87
5.78 6.98
5.09 6.75
5.44 6.57
5.46 6.7
6.18 6.78
7.18 7.12
5.53 5.7
7.2 7.73
5.44 5.37
6.7 5.13
7.01 5.48
7.79 6.24
6.18 5.73
7.39 7.35
7.46 5.98
6.69 5.95
7.35 7.11
6.47 6.54
8.51 7.02
5.61 5.27
6.18 6.39
7.08 6.38
5.83 5.64
6.24 7.05
7.09 6.2
5.75 4.07
5.56 4.63
6.24 4.47
6.74 5.14
5.69 4.17
6.9 5.05
5.57 4.18
5.53 4.31
5.03 3.75
6.28 4.08
6.98 4.97
5.6 4.19
4.91 4.08
5.78 4.54
4.71 4.37
6.16 4.49
6.08 4.58
5.71 4.22
6.2 4.92
6.8 5.31
4.81 3.95
6.78 6.19
4.42 4.7
6.39 4.79
6.1 4.34
7.17 5.32
7.56 7.49
8.4 6.05
6.74 5.08
7.11 5.61
7.05 5.6
6.78 5.7
6.7 6.9
6.87 5.57
6.55 4.97
4.92 5.44
4.51 5.44
4.82 5.74
4.58 5.47
4.46 6.55
4.95 5.65
4.43 5.18
4.47 6.86
5.0 6.46
4.6 5.88
4.33 5.7
4.11 6.06
4.15 5.92
4.07 6.08
4.23 5.24
4.41 6.0
4.1 5.79
4.29 5.1
4.41 5.23
4.24 5.78
4.61 6.48
4.29 5.5
4.11 5.04
4.41 5.65
4.22 5.84
4.48 5.97
4.09 5.98
4.21 5.33
4.24 5.88
4.59 6.12
4.9 6.43
4.49 5.96
4.4 4.76
4.55 6.26
4.65 6.8
4.7 6.51
4.64 7.77
4.77 6.17
4.76 6.71
4.65 5.9
4.99 5.57
5.38 7.39
4.87 6.2
4.98 5.74
5.11 5.19
5.78 6.42
4.72 5.5
4.41 5.51
4.76 6.77
4.61 5.93
4.54 5.93
5.25 6.13
5.19 5.33
4.47 5.46
4.33 5.42
4.79 5.64
4.51 6.45
4.23 6.19
3.79 6.09
4.33 5.17
4.46 4.82
4.39 4.38
4.24 4.8
4.37 5.14
4.06 4.38
4.28 4.61
4.31 5.44
4.17 4.43
4.33 4.26
3.87 4.04
4.07 4.3
4.1 4.7
3.97 4.6
4.05 4.43
4.09 4.28
3.82 4.4
3.95 4.78
4.19 4.9
3.98 4.33
4.14 4.5
4.2 5.78
4.17 4.84
4.17 5.07
3.78 4.52
4.23 5.37
4.26 5.87
4.19 5.22
4.69 5.61
4.17 5.81
4.78 6.45
4.33 6.55
4.01 6.57
4.34 6.63
4.49 6.21
4.5 5.19
4.51 5.9
4.16 5.96
4.23 5.53
4.4 6.25
100 60.15
100 72.38
100 84.22
100 61.31
100 64.5
100 65.78
100 52.45
100 46.33
100 55.38
100 100
100 42.06
100 80.78
100 66.06
100 79.68
100 83.4
100 50.88
100 62.41
100 66.27
100 47.58
100 78.51
100 59.02
100 66.08
100 66.39
100 87.75
100 44.73
100 44.5
100 47.21
100 50.66
100 66.61
100 42.08
100 98.18
100 72.36
100 80.24
100 34.29
100 41.42
100 78.32
100 42.09
100 38.73
100 40.19
100 53.33
100 45.78
100 100
100 56.84
100 54.64
100 47.37
100 52.88
100 45.35
100 55.3
100 44.09
100 61.21
100 58.51
100 42.46
100 38.52
100 91.57
100 57.56
100 58.35
100 64.9
100 60.58
100 49.35
100 35.92
100 84.27
100 46.16
100 59.83
100 47.73
100 87.33
100 42.6
100 54.52
100 36.81
100 46.01
100 47.01
100 53.47
100 94.81
100 53.06
100 47.34
100 49.46
100 56.24
100 45.48
100 40.94
100 41.2
100 39.19
100 49.97
100 71.72
100 50.77
100 88.13
100 68.55
100 48.21
100 48.23
100 49.75
100 100
100 58.06
100 57.64
100 49.63
100 47.54
100 53.29
100 45.88
100 59.4
100 85.57
100 61.36
100 54.52
100 43.82
5.9 4.14
4.28 4.7
3.67 5.08
4.21 4.36
3.72 4.52
3.85 4.98
3.59 4.46
4.17 4.38
3.74 4.68
3.75 4.74
3.7 4.42
3.85 4.8
3.91 5.24
3.86 5.07
3.72 3.86
4.05 4.52
3.91 4.71
3.96 4.16
3.96 4.34
3.74 4.66
3.91 3.88
4.25 4.6
4.31 4.52
4.27 5.71
3.92 4.98
4.57 4.33
4.21 4.86
4.2 6.37
4.08 5.45
3.85 4.86
3.85 4.0
3.93 4.36
3.92 4.98
4.05 5.04
4.14 5.04
4.06 5.19
3.8 5.03
4.24 6.88
4.01 6.4
3.98 8.47
4.12 7.19
4.12 6.51
3.81 5.56
4.24 6.77
4.24 6.9
5.08 5.87
5.02 5.14
5.05 5.02
4.58 7.32
4.87 7.34
4.82 7.17
4.98 7.08
4.12 7.93
4.19 8.46
3.89 7.09
4.36 6.26
4.33 6.35
4.37 6.69
4.17 6.27
4.24 5.06
4.28 5.14
3.99 4.8
3.76 4.05
3.76 4.22
3.84 4.22
3.58 4.2
3.56 4.49
3.7 4.11
3.58 3.87
3.77 4.07
3.72 4.06
3.66 3.94
3.68 4.35
3.53 4.18
3.54 3.78
3.81 3.65
3.55 3.8
3.61 3.68
3.63 4.25
3.67 3.99
3.83 4.03
3.91 4.92
3.81 4.29
3.72 4.35
4.16 3.63
3.83 3.84
3.82 4.6
3.91 4.97
4.06 4.7
3.73 4.93
3.66 4.43
3.78 4.3
3.55 4.21
3.61 4.79
3.57 4.23
3.75 5.2
3.55 4.28
3.68 4.79
3.42 4.85
3.37 4.7
5.09 5.07
3.73 4.96
3.52 5.48
3.39 5.18
3.33 5.32
3.55 4.79
3.39 5.33
3.39 5.15
3.39 5.7
3.38 5.72
3.27 5.1
3.3 5.04
3.31 5.29
3.39 5.12
3.72 5.44
3.78 5.67
3.43 6.11
3.39 5.41
3.54 5.05
3.44 5.19
3.27 4.87
3.52 6.04
3.32 5.55
3.42 6.44
3.44 4.97
3.3 4.93
3.4 5.23
3.58 5.06
3.37 4.67
3.53 6.27
3.44 4.98
3.42 5.03
3.51 5.01
3.78 4.95
3.44 5.16
3.42 5.65
3.56 4.81
3.55 4.81
3.68 5.23
3.64 5.63
3.45 6.36
3.58 5.25
3.42 4.04
3.47 3.74
3.65 3.68
3.41 3.68
3.72 4.05
3.34 4.01
3.33 4.21
3.43 3.9
3.86 4.78
4.37 3.73
4.26 4.33
4.15 4.12
4.27 3.9
4.18 3.88
4.02 3.65
3.76 4.07
3.58 4.1
4.24 3.85
4.2 4.27
3.87 4.23
3.79 4.02
3.74 4.77
3.48 4.11
3.59 4.18
3.86 4.93
3.54 4.06
3.71 4.15
3.77 4.28
3.64 4.53
3.53 4.96
3.6 5.09
3.41 4.68
3.61 4.88
3.34 5.34
3.38 6.68
3.41 5.6
3.5 5.34
3.67 4.5
3.42 4.23
3.4 4.83
3.52 4.72
3.4 5.36
3.51 5.64
3.41 5.1
3.32 5.43
3.32 4.67
3.44 5.61
3.41 5.56
3.51 4.77
3.29 4.57
3.34 4.65
3.34 4.09
3.38 4.44
3.57 4.99
3.53 4.64
3.52 4.11
3.35 4.45
3.31 5.37
20.97 17.72
19.99 17.93
18.61 17.29
20.55 16.64
19.43 19.0
17.2 17.8
19.64 15.45
17.62 16.07
21.16 16.35
21.4 14.7
21.33 15.82
21.76 18.74
21.09 16.07
21.68 20.65
19.27 18.64
21.43 19.88
20.89 15.17
19.4 17.27
19.65 18.8
19.2 12.48
17.95 14.38
16.25 15.04
17.52 14.9
16.84 14.68
17.96 13.3
18.32 15.74
17.68 15.8
16.55 14.63
18.3 14.22
15.85 15.87
24.5 22.17
23.95 16.56
23.65 19.42
24.31 17.18
22.85 14.66
24.53 19.25
23.77 16.48
23.15 18.58
22.06 19.26
28.75 16.78
21.03 12.77
22.88 15.58
21.67 13.15
20.61 16.79
27.72 26.69
19.84 15.07
20.56 12.41
20.13 12.1
17.04 15.53
19.59 15.64
21.57 13.62
20.13 14.81
24.31 16.17
21.22 17.51
23.23 15.12
25.5 20.6
21.1 16.25
23.64 17.58
21.43 18.26
27.29 16.28
23.27 14.87
21.21 16.31
22.48 16.02
25.41 17.97
24.59 19.79
23.79 15.87
23.25 15.04
21.95 16.25
22.98 16.08
21.93 15.19
22.89 18.51
23.37 18.58
25.68 17.15
24.03 17.37
21.6 20.04
23.94 17.06
26.75 16.49
25.49 17.43
25.94 18.58
52.15 16.23
19.23 12.47
17.88 14.31
17.84 14.33
18.03 13.2
18.07 13.77
15.19 14.65
17.46 14.09
18.27 12.48
17.89 14.08
16.55 15.66
21.52 14.47
20.75 13.15
21.83 14.83
22.84 14.3
22.02 19.15
23.2 15.64
22.67 19.46
22.48 14.15
21.74 18.19
21.93 16.02
10.31 6.35
9.44 6.83
10.36 8.74
8.33 9.54
8.21 7.35
9.48 10.11
9.19 7.4
8.56 6.79
7.91 7.12
9.81 6.5
8.81 6.67
8.7 5.53
8.0 5.47
8.42 5.58
8.76 5.14
8.66 6.19
8.7 5.47
8.59 5.1
8.75 4.69
8.28 4.88
7.59 4.61
8.55 5.83
6.77 4.84
6.56 4.65
6.79 4.7
7.3 5.36
8.12 5.3
6.25 4.68
6.56 4.43
7.21 5.51
7.36 4.5
8.11 4.84
7.6 4.73
8.18 4.85
7.84 4.66
8.47 5.95
7.98 5.39
7.67 6.37
7.69 5.93
7.34 7.76
7.42 8.57
9.36 7.9
7.6 8.57
9.53 7.78
7.21 7.37
8.36 7.62
8.91 7.56
7.39 6.81
9.13 6.33
8.18 6.81
8.96 7.06
8.59 7.6
8.67 5.08
6.89 5.2
8.73 6.72
8.79 6.84
8.82 6.47
8.56 7.4
7.17 6.56
7.75 6.34
8.07 6.91
8.89 6.16
8.04 5.37
8.35 6.93
8.31 6.09
8.36 5.76
8.38 5.86
8.38 6.32
8.17 6.94
8.3 6.38
8.59 6.98
7.53 5.72
8.53 6.08
9.39 6.88
8.83 6.38
8.09 6.13
9.19 5.81
9.13 6.64
9.17 6.24
9.2 5.66
9.49 5.79
8.61 5.08
9.59 5.13
7.93 4.65
9.35 5.55
7.91 4.8
9.15 5.23
7.87 5.12
9.12 5.24
9.82 7.61
7.79 4.43
7.57 4.7
8.17 4.28
7.9 4.15
8.5 4.43
8.15 4.62
7.89 4.53
7.74 4.35
8.19 4.73
9.26 4.83
7.26 5.78
5.06 7.25
4.56 5.52
4.57 5.66
4.85 5.53
4.65 5.36
4.87 5.09
4.82 5.17
4.64 5.36
4.65 5.26
4.7 4.71
4.47 4.76
4.35 4.55
4.45 4.18
4.55 4.31
4.5 4.23
4.21 4.94
4.25 5.09
4.4 4.43
4.56 4.17
4.75 4.69
4.84 4.58
4.62 4.05
4.72 4.58
4.8 4.88
4.67 5.26
4.81 4.55
4.62 4.33
4.55 4.69
4.75 4.72
4.37 4.34
4.48 4.91
4.51 5.28
4.65 5.1
4.61 6.03
4.7 5.37
4.7 7.98
4.87 8.39
5.33 7.78
4.89 7.28
5.26 7.0
5.31 6.69
4.8 8.29
5.02 8.4
5.15 6.65
5.53 6.16
4.63 6.4
4.89 5.57
4.91 6.41
4.81 5.85
5.0 4.46
4.96 5.38
4.94 7.63
4.82 6.05
4.75 5.88
4.59 6.29
4.52 6.14
4.43 5.99
4.6 6.48
4.4 5.45
4.68 5.54
4.79 4.87
4.45 6.23
4.82 6.0
4.47 5.0
4.68 4.52
4.51 5.36
4.58 5.68
4.56 7.61
4.54 5.17
4.63 6.19
4.73 5.28
4.63 5.29
4.64 6.16
4.7 6.51
4.82 5.6
4.67 5.65
4.59 5.68
4.73 6.08
4.32 6.1
4.13 4.96
4.65 5.42
4.36 4.79
4.48 4.78
4.39 4.8
4.51 4.51
4.61 4.54
4.73 4.76
4.5 4.42
4.68 4.37
4.66 4.27
4.25 4.26
4.46 3.88
4.25 4.56
4.34 4.2
4.36 4.48
4.35 4.18
4.26 4.41
4.21 4.6
4.26 4.37
15.37 11.23
17.62 11.57
16.03 10.64
17.55 10.11
17.25 10.57
17.42 9.41
14.43 10.14
15.78 9.98
16.76 10.26
16.66 12.19
17.81 10.94
16.45 9.94
17.57 10.31
15.57 9.77
15.57 12.69
16.36 13.16
16.1 11.44
15.99 10.24
16.41 11.06
14.47 11.79
20.69 11.25
14.54 8.81
14.83 8.96
14.88 9.67
17.43 10.82
19.24 11.81
18.06 11.68
15.07 9.12
14.06 8.76
21.56 11.47
16.97 10.3
19.39 11.96
17.66 11.99
18.77 10.78
16.2 10.52
22.19 12.87
16.28 9.8
14.55 9.67
16.19 10.27
15.53 9.11
19.66 10.89
19.91 11.13
22.51 12.4
20.69 10.9
21.14 11.42
18.43 10.43
20.94 12.92
20.67 11.31
19.34 12.24
19.73 10.1
19.19 10.77
20.76 12.02
15.54 9.12
20.1 11.46
19.03 11.9
15.81 7.55
16.78 7.85
14.61 8.52
16.86 8.82
15.09 7.16
18.45 13.16
14.74 8.95
14.5 10.24
12.57 8.55
14.03 9.83
16.76 10.29
17.24 11.75
16.67 12.51
18.22 13.41
15.56 10.48
19.9 9.56
17.85 9.97
14.16 9.62
16.73 12.21
16.5 11.59
15.17 10.55
14.81 9.39
14.71 9.76
17.68 11.15
18.58 11.52
20.15 10.18
18.7 10.33
18.74 12.12
19.31 12.61
16.77 9.37
15.78 10.38
17.91 9.65
17.52 9.74
16.67 9.1
15.44 8.95
18.9 10.32
19.51 10.41
19.51 12.01
17.88 13.9
14.01 9.22
17.93 12.98
18.9 12.34
14.6 9.97
19.77 10.35
17.74 10.2
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 98.79
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 95.96
100 100
100 97.13
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 96.15
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 99.33
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
21.82 17.94
26.66 17.65
26.3 23.68
100 100
22.26 18.47
21.24 20.79
22.36 19.64
22.19 19.47
22.66 32.54
35.77 25.17
23.46 21.84
27.12 23.75
30.96 22.39
25.01 20.45
34.59 30.98
44.37 22.58
22.29 19.53
47.29 51.86
24.06 19.36
21.25 20.79
26.06 100
24.42 22.15
27.75 20.34
24.39 23.13
26.49 20.81
27.27 19.99
26.41 20.51
26.02 21.93
23.61 19.05
26.42 21.65
25.44 20.12
34.23 30.04
25.86 21.26
23.41 19.63
28.21 21.71
33.04 30.82
27.61 20.75
40.3 21.01
36.49 36.25
28.68 22.48
36.12 30.69
50.74 36.08
23.84 16.45
27.63 20.87
83.47 21.88
28.36 27.49
22.88 20.92
51.15 48.2
24.95 23.93
24.29 18.04
24.65 21.58
27.32 19.93
100 100
22.86 20.25
26.02 21.94
37.76 36.7
23.68 20.3
83.94 62.93
23.22 21.86
24.63 20.72
23.5 19.91
25.19 80.92
23.33 21.29
75.42 94.26
100 75.16
32.53 27.85
32.15 25.85
30.98 27.71
23.63 19.47
39.24 25.12
22.05 19.37
22.51 18.29
55.61 90.24
47.83 37.89
22.45 21.89
24.26 22.67
22.36 19.33
33.21 27.26
23.53 19.28
22.43 19.12
22.62 21.58
23.47 18.83
100 63.12
24.45 18.96
31.61 17.26
55.25 39.01
51.96 48.27
26.35 20.48
22.72 19.17
24.82 21.85
20.16 18.31
20.62 20.06
20.05 18.24
23.73 21.24
100 100
23.22 18.0
49.19 35.63
24.22 17.98
21.33 20.2
21.97 18.46
100 100
100 100
100 93.45
100 77.84
100 100
100 91.36
100 100
100 100
100 100
100 100
100 79.33
100 100
100 100
100 100
100 100
100 87.67
100 100
100 84.35
100 100
100 97.38
100 91.98
100 100
100 100
100 100
100 98.8
100 88.8
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 99.52
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 90.5
100 100
100 100
100 100
100 100
100 99.16
100 100
100 85.51
100 94.33
100 100
100 100
100 100
100 100
100 100
100 89.89
100 100
100 100
100 100
100 97.55
100 100
100 93.15
100 93.81
100 100
100 92.49
100 84.08
100 100
100 99.56
100 94.5
100 100
100 100
100 100
100 90.13
100 91.38
100 100
100 89.18
100 100
100 100
100 98.01
100 86.97
100 77.03
100 100
100 99.38
100 100
100 100
100 100
100 100
100 100
100 93.03
100 100
100 100
4.12 4.61
3.87 4.79
4.06 5.4
3.96 6.11
4.21 5.81
3.88 4.79
4.24 5.4
4.07 6.26
4.08 5.45
4.41 4.45
4.4 5.63
4.35 4.91
4.3 4.99
4.13 5.39
4.26 4.66
4.33 5.79
4.42 5.35
4.17 5.35
4.3 5.27
4.23 5.82
3.93 5.36
4.22 5.38
3.81 4.95
3.77 5.08
4.01 5.38
3.62 5.25
3.82 5.15
3.72 4.54
3.75 5.21
3.92 5.28
4.17 6.1
3.89 5.05
4.14 4.82
4.07 5.04
4.0 4.62
4.11 5.45
4.02 5.41
4.32 4.88
4.03 5.2
3.86 5.74
3.94 5.64
3.8 4.7
3.93 4.68
3.9 4.64
3.95 4.33
3.82 4.4
3.78 4.05
3.57 4.78
3.64 5.07
3.79 5.07
3.97 3.92
4.16 4.13
4.13 4.75
4.24 4.19
4.18 4.33
4.62 4.33
4.57 4.46
5.09 4.19
4.6 3.94
4.93 4.03
4.7 4.02
4.62 4.02
4.18 4.24
4.64 3.84
4.18 3.94
4.45 3.86
5.21 4.27
5.01 3.87
4.1 4.1
4.54 4.03
4.41 4.25
4.61 3.72
4.69 4.12
4.51 3.53
5.21 3.86
4.44 4.22
4.55 3.86
4.34 3.88
3.96 3.95
4.81 3.58
4.98 3.44
4.77 3.92
4.23 3.88
4.82 4.05
5.04 4.2
4.23 3.74
4.53 3.9
4.31 3.74
4.34 4.2
4.4 3.89
4.0 3.58
4.18 4.45
3.83 3.45
4.49 3.8
4.38 3.51
4.48 3.59
3.96 3.73
4.48 3.55
4.36 3.87
4.75 3.79
87.75 49.84
77.66 53.18
52.28 33.96
99.88 48.61
100 55.18
81.79 47.77
76.54 48.1
68.83 50.83
76.17 46.22
100 35.59
100 61.07
100 81.26
71.2 73.09
56.68 25.89
62.25 31.04
100 100
74.3 73.24
82.66 73.55
80.68 60.84
85.55 53.03
50.28 33.0
100 69.42
58.92 32.8
100 100
84.78 70.71
67.82 50.34
100 100
100 94.93
91.91 56.5
92.21 65.97
100 93.03
100 49.62
77.09 80.92
93.11 59.94
58.15 31.11
100 74.02
100 78.66
100 100
89.6 50.3
100 47.56
95.67 70.24
100 54.37
78.76 49.28
87.76 69.01
100 86.32
100 84.76
100 81.83
73.63 45.82
100 76.6
100 54.77
63.37 85.14
84.12 49.91
63.56 39.58
100 100
77.88 66.59
95.27 70.44
89.86 59.51
74.8 52.22
100 49.2
60.89 27.6
100 100
100 46.56
76.84 48.58
79.04 49.91
85.15 47.93
81.37 61.82
79.11 67.34
88.1 43.08
53.6 35.61
84.12 62.44
84.23 67.48
81.06 49.06
91.57 53.32
74.92 67.06
100 100
50.69 45.02
75.47 68.8
100 100
100 100
100 85.25
81.91 68.51
99.44 83.6
77.14 45.9
100 77.99
71.44 50.57
60.32 34.23
100 100
100 51.28
100 52.94
100 55.68
96.34 87.12
100 100
100 100
100 98.85
56.91 41.94
74.85 50.86
66.51 49.24
77.82 51.38
78.01 38.46
100 43.93
100 97.12
100 88.82
100 100
100 92.54
100 96.99
100 68.54
100 94.32
100 100
100 86.85
100 100
100 98.88
100 91.45
100 100
100 94.42
100 100
100 82.49
100 100
100 90.1
100 100
100 90.72
100 100
100 95.56
100 97.03
100 100
100 95.46
100 96.26
100 83.26
100 93.61
100 98.58
100 87.43
100 88.98
100 100
100 100
100 100
100 100
100 100
100 81.17
100 100
100 100
100 100
100 87.47
100 96.73
100 97.97
100 91.41
100 100
100 100
100 100
100 74.47
100 78.69
100 85.15
100 100
100 96.01
100 98.36
100 89.88
100 89.27
100 79.86
100 81.34
100 92.91
100 100
100 82.63
100 100
100 84.66
100 94.28
100 96.69
100 84.72
100 91.77
100 89.6
100 85.55
100 93.12
100 93.33
100 99.04
100 95.67
100 93.66
100 100
100 100
100 88.52
100 93.24
100 100
100 100
100 100
100 100
100 94.58
100 100
100 86.55
100 92.98
100 98.74
100 89.92
100 90.2
100 88.58
100 96.75
100 100
100 82.49
100 90.53
100 78.63
100 86.59
100 88.95
100 85.87
100 100
100 93.58
100 100
10.53 10.68
9.29 10.89
9.0 8.91
9.35 10.22
9.82 10.41
9.87 10.69
6.81 9.34
10.62 9.24
6.82 7.2
9.64 8.64
7.53 9.37
8.12 8.18
10.57 10.12
10.44 11.62
7.69 7.43
10.67 8.16
8.4 8.93
9.55 7.53
9.71 7.68
9.5 7.5
7.27 6.6
9.12 8.23
11.14 8.98
10.17 7.85
7.08 6.41
10.07 7.96
9.1 8.35
6.93 6.09
10.02 8.43
11.02 9.86
9.35 7.74
10.6 8.36
10.21 8.3
7.26 5.68
9.18 7.63
7.71 6.3
9.74 7.32
6.7 5.81
10.32 8.09
10.78 9.55
6.77 5.85
9.07 8.05
11.28 7.96
11.35 9.54
10.9 7.3
9.53 8.29
9.0 7.3
7.02 6.05
9.81 8.96
10.82 10.07
8.34 6.87
7.9 7.44
9.42 9.07
9.92 7.71
9.8 9.0
9.63 9.2
7.78 8.0
8.29 8.03
9.56 8.36
6.13 5.97
8.42 8.37
10.24 10.06
9.83 8.13
11.9 9.81
9.92 8.17
9.02 7.54
8.99 6.67
11.32 8.79
12.06 9.02
9.78 6.66
11.29 5.73
11.18 8.63
12.17 9.25
8.23 6.56
7.39 5.91
6.76 6.49
10.42 8.3
9.12 6.44
9.71 8.05
7.79 6.05
12.49 9.22
10.25 9.62
10.94 8.13
10.51 8.39
10.31 8.6
12.12 8.77
11.55 10.11
10.31 8.61
10.91 8.37
8.77 6.26
12.33 8.35
10.4 8.83
7.04 6.17
9.81 7.06
9.68 8.67
9.76 7.21
11.09 9.27
6.77 6.28
9.95 9.14
9.17 7.91
99.67 81.57
100 96.64
100 93.49
100 82.94
100 87.06
100 68.96
100 100
100 99.81
97.54 87.75
100 91.32
100 84.29
100 100
100 94.29
100 74.68
100 70.64
100 100
100 92.2
100 78.15
100 93.91
100 92.14
100 100
100 76.76
100 92.16
100 100
100 96.3
100 93.58
100 92.24
100 88.8
100 100
100 100
100 99.57
100 100
100 100
100 98.69
100 100
96.05 80.61
99.97 94.12
100 100
100 96.44
100 100
92.71 85.96
100 74.04
100 87.02
99.97 80.0
100 97.42
100 96.68
100 80.33
100 100
100 100
100 93.62
100 99.48
100 100
100 100
100 93.82
100 93.13
100 100
100 100
100 100
100 100
100 78.08
100 100
100 100
100 95.68
100 100
100 100
98.04 75.83
100 100
100 100
100 100
100 100
100 79.76
100 100
100 100
100 95.81
100 100
100 100
100 99.49
100 100
100 97.87
100 100
100 100
100 94.31
100 100
100 100
100 84.36
100 91.49
100 87.93
100 100
85.52 75.53
100 100
100 88.7
100 100
100 90.39
100 97.08
100 94.35
100 100
100 84.38
100 98.25
100 94.05
100 100
100 78.37
100 88.88
100 85.41
100 76.37
100 91.67
100 100
100 84.67
100 99.01
100 98.16
100 100
100 79.43
100 100
100 90.09
100 98.79
100 93.27
100 81.59
100 93.33
100 89.92
100 91.77
100 89.92
100 84.31
100 98.96
100 86.51
100 78.45
100 99.89
100 82.91
100 89.83
100 100
100 80.76
100 96.16
100 100
100 99.71
100 93.21
100 94.65
100 100
100 96.87
100 100
100 94.79
100 90.27
100 99.11
100 92.56
100 87.18
100 92.29
100 82.21
100 87.54
100 100
100 87.51
100 76.32
100 80.34
100 83.03
100 78.52
100 75.95
100 80.8
100 83.26
100 86.4
100 83.78
100 68.96
100 83.61
100 79.9
100 96.91
100 90.27
100 76.62
100 96.07
100 92.89
100 96.63
100 80.15
100 76.41
100 78.49
100 85.76
100 81.68
100 100
100 100
100 96.35
100 100
100 85.44
100 100
100 85.08
100 78.94
100 87.36
100 88.93
100 100
100 91.8
100 100
100 100
100 80.33
100 79.62
100 98.86
100 74.71
100 88.41
100 100
100 95.47
100 93.9
100 89.65
100 93.19
100 80.07
100 92.41
100 88.64
100 95.62
100 85.08
100 85.71
100 64.34
100 54.89
100 100
100 65.25
100 81.42
100 93.75
58.46 29.21
73.38 39.42
72.74 58.21
81.22 44.99
100 42.24
100 64.3
100 50.6
100 70.51
100 95.51
95.14 51.08
100 89.98
79.98 31.02
57.16 29.01
79.95 59.31
100 74.44
100 77.59
82.42 42.42
75.66 36.14
96.28 37.86
100 89.41
100 57.64
100 67.42
80.23 40.28
89.38 46.32
100 70.85
90.45 31.75
100 48.02
96.99 38.67
89.63 66.72
100 79.3
100 80.58
100 43.99
85.21 32.32
95.4 42.36
85.07 31.15
100 80.58
100 75.76
71.94 41.25
100 54.96
88.46 30.83
76.37 33.89
78.43 33.59
100 63.92
81.91 34.73
87.19 40.8
100 73.37
57.29 29.67
100 48.3
56.54 30.03
100 70.45
78.52 36.07
49.15 27.94
76.13 30.34
78.9 38.37
57.1 30.77
80.0 36.64
100 97.04
100 85.5
100 66.64
100 95.65
100 100
76.69 36.33
56.64 29.88
100 90.88
85.71 37.76
83.88 37.37
100 96.04
83.96 35.58
100 85.15
100 55.53
66.63 39.44
100 95.32
100 77.18
100 58.39
100 100
100 48.83
60.47 26.14
89.91 36.96
100 49.31
79.21 34.29
86.93 34.92
100 100
55.18 26.64
55.33 27.26
100 98.33
99.18 39.56
95.99 42.25
67.76 32.1
71.68 33.12
100 70.17
100 44.77
100 52.82
100 41.77
100 68.65
17.93 10.99
12.64 8.13
18.83 9.58
11.67 8.66
15.52 11.37
10.17 8.16
17.83 10.86
14.76 11.04
12.91 8.4
12.08 10.18
9.95 6.79
10.67 7.26
10.09 6.5
11.09 8.17
9.74 9.21
9.84 8.55
10.22 7.02
10.25 6.83
10.74 8.24
10.6 8.24
12.87 7.09
15.29 8.31
13.26 7.64
9.98 7.48
14.13 7.12
17.05 8.11
12.64 7.79
12.39 7.26
11.66 9.0
12.37 8.61
15.67 8.87
11.78 7.15
15.07 9.07
14.49 10.08
12.26 7.29
12.92 6.95
12.76 8.38
12.86 8.97
13.4 8.99
12.95 7.93
11.85 8.07
14.24 8.03
23.64 7.83
14.45 8.05
12.25 7.48
10.94 7.81
11.35 8.52
11.73 8.09
10.9 9.4
9.66 8.15
11.26 8.85
9.07 8.39
10.28 8.35
11.01 8.71
11.2 9.34
12.04 9.43
11.72 7.98
12.28 7.39
12.61 8.31
16.68 9.6
10.95 8.92
12.02 8.75
11.76 8.4
11.73 8.76
10.99 8.0
11.45 7.91
10.69 7.62
12.57 7.25
11.09 9.38
12.33 8.58
12.4 7.32
13.24 7.86
14.05 10.92
10.97 8.15
11.72 7.45
11.29 7.69
12.19 8.53
10.26 7.34
11.76 7.33
11.52 8.61
10.55 7.95
12.18 6.76
11.05 6.39
10.65 7.18
12.62 7.36
11.12 7.65
11.03 7.81
10.81 7.18
10.62 6.81
10.9 8.08
12.21 8.69
10.89 8.57
21.03 10.66
12.9 8.26
11.43 9.2
11.91 7.98
25.42 7.82
12.83 7.82
11.33 7.44
12.55 8.45
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 85.89
100 100
100 100
100 100
100 100
100 100
65.08 55.17
100 96.53
100 100
100 100
100 100
100 100
80.68 100
100 100
100 83.23
100 100
59.17 54.57
100 100
100 100
100 100
100 100
89.42 86.59
100 100
100 100
100 100
100 100
100 100
100 100
79.14 100
100 61.2
100 100
59.07 54.96
100 100
100 100
62.72 56.28
63.05 60.19
100 94.72
100 100
67.75 60.95
100 100
100 100
100 100
100 85.94
91.46 64.17
100 100
100 100
100 100
100 80.34
100 100
100 100
100 100
95.66 98.48
68.47 59.8
98.3 100
59.58 53.38
100 100
100 100
78.93 58.51
100 100
85.93 85.62
87.01 66.69
77.65 62.03
100 100
100 100
82.75 100
81.69 62.28
79.92 67.91
100 100
100 100
77.29 62.93
100 100
73.78 64.79
60.19 55.31
54.83 47.09
100 100
100 100
100 100
100 95.27
68.78 54.65
87.67 97.96
100 70.34
100 100
100 100
100 100
99.48 100
100 100
100 100
100 100
100 100
90.22 73.58
70.65 61.65
100 100
76.55 66.16
100 100
80.13 70.98
100 100
72.37 66.69
100 100
100 100
73.58 64.15
16.43 15.93
19.58 17.4
21.27 18.38
22.46 20.78
21.96 16.68
13.06 12.0
20.44 18.25
16.83 16.24
23.69 19.22
20.0 18.25
23.77 18.44
23.59 22.38
23.28 21.37
24.45 23.28
23.77 19.65
21.22 20.48
20.88 19.48
24.11 19.87
26.55 23.95
25.21 20.24
25.25 21.26
19.87 20.02
22.83 19.63
23.8 16.3
17.7 17.34
22.9 21.43
20.17 18.61
24.75 16.29
25.53 23.37
18.73 14.86
19.97 18.46
22.81 17.03
27.73 20.88
23.63 17.74
28.64 27.31
25.4 19.17
28.4 19.88
27.76 26.39
18.11 17.64
12.91 13.03
22.05 18.22
20.45 18.08
19.16 16.29
19.23 16.29
16.75 16.64
20.38 17.76
17.01 16.68
15.59 15.41
18.55 17.25
17.87 16.82
24.35 17.7
28.3 22.91
21.01 20.49
26.03 16.0
24.54 21.46
28.05 25.97
28.01 26.77
12.45 12.92
17.59 16.25
19.83 19.05
22.44 18.17
23.65 17.15
16.19 14.5
20.9 18.9
24.63 19.71
21.86 18.93
25.88 24.45
18.59 17.93
22.26 22.65
20.03 20.11
15.21 16.59
23.25 19.81
21.4 22.02
22.61 16.12
21.99 23.12
22.94 22.21
12.98 12.21
22.51 20.08
17.83 16.47
24.83 16.43
26.32 20.07
25.34 19.39
27.56 19.16
20.78 17.57
18.98 15.14
19.74 18.99
28.99 26.16
23.02 20.99
14.29 14.61
26.13 24.78
21.27 20.74
24.76 21.07
28.12 24.16
25.17 18.98
28.32 23.59
21.67 20.42
20.93 20.19
28.61 23.09
28.8 20.84
19.79 19.13
3.6 3.64
3.72 3.34
3.89 3.81
3.68 3.5
3.56 3.59
3.63 3.38
3.88 3.23
3.64 3.5
3.8 3.57
3.74 3.67
3.8 3.68
3.71 3.55
4.11 3.29
3.73 3.45
3.69 3.49
3.74 3.09
3.86 3.74
3.69 3.59
3.64 3.41
3.77 3.27
3.8 3.39
3.77 3.18
4.05 3.22
3.88 3.49
3.79 3.4
3.47 3.41
3.46 3.55
3.7 3.27
3.73 3.16
3.7 3.31
3.69 3.3
3.78 3.37
3.76 3.44
3.42 3.64
3.34 3.26
3.23 3.73
3.35 3.28
3.23 3.28
3.27 3.51
3.21 3.25
3.3 3.43
3.23 3.24
3.3 3.31
3.39 3.22
3.33 3.54
3.25 3.2
3.36 3.3
3.19 3.35
3.17 3.49
3.28 3.3
3.19 3.37
3.12 3.13
3.19 3.35
3.12 3.38
3.11 3.49
3.21 3.43
3.27 3.37
3.24 3.22
3.27 3.26
3.28 3.3
3.22 3.27
3.22 3.73
3.33 3.43
3.19 3.77
3.24 3.33
3.43 3.3
3.25 3.46
3.12 3.18
3.34 3.47
3.41 3.49
3.37 3.23
3.31 3.25
3.31 3.24
3.27 3.34
3.21 3.44
3.25 3.23
3.38 3.35
3.18 3.54
3.18 3.34
3.28 3.32
3.25 3.43
3.34 3.71
3.29 3.26
3.44 3.42
3.55 3.24
3.31 3.63
3.27 3.26
3.35 3.48
3.28 3.34
3.16 3.39
3.39 3.89
3.33 3.5
3.34 3.32
3.31 3.44
3.19 3.84
3.31 3.29
3.26 3.55
3.24 3.4
3.34 3.9
3.44 3.56
32.26 9.47
25.09 9.22
100 9.45
100 65.86
63.23 10.37
100 34.13
29.13 11.5
100 12.84
100 11.05
100 10.58
100 11.69
34.39 9.86
42.95 8.5
38.71 8.87
100 11.78
85.51 9.98
100 9.47
100 10.19
22.56 16.7
30.31 11.62
100 14.08
100 13.94
100 13.85
38.5 12.95
32.34 17.33
100 15.53
43.37 15.82
37.61 16.57
53.58 20.18
53.14 18.15
100 12.33
27.81 15.1
56.5 13.84
100 20.27
87.4 13.21
40.6 10.45
45.75 14.31
46.35 13.36
27.93 14.85
100 13.18
100 10.35
100 10.21
100 16.12
29.85 12.9
100 11.73
100 9.89
100 14.53
29.59 14.58
86.74 10.77
47.5 13.93
52.9 11.01
28.71 10.4
51.8 15.26
100 14.99
95.52 84.35
100 10.26
29.98 14.55
48.5 12.29
61.28 10.09
62.55 13.99
27.94 13.66
100 9.26
100 11.97
100 10.01
100 10.59
34.76 13.69
47.07 11.6
43.51 14.31
100 12.78
100 10.47
32.02 9.02
34.08 11.86
100 13.77
100 10.48
100 14.27
100 10.3
100 10.38
100 16.18
100 11.53
31.33 12.44
100 12.61
100 13.48
71.32 11.2
39.45 11.33
60.4 11.95
29.2 14.29
100 12.32
98.26 11.26
28.85 12.92
25.7 11.75
25.08 12.43
100 27.97
21.7 18.7
100 12.91
69.21 11.95
100 9.58
100 14.22
100 12.26
100 14.27
100 9.79
7.81 6.63
7.47 6.76
7.98 7.42
7.5 6.94
7.64 6.87
7.92 7.26
7.4 7.14
7.64 7.22
8.1 7.14
7.69 7.11
6.34 6.14
6.37 6.08
6.4 6.7
7.0 6.63
6.7 6.19
6.78 6.59
6.43 6.3
6.71 6.15
6.6 6.84
6.04 6.41
7.11 6.76
6.84 6.4
6.88 7.28
6.88 6.09
6.78 7.31
6.32 6.45
6.7 7.36
7.38 7.25
6.62 7.04
6.62 6.61
6.39 6.4
6.39 6.62
7.92 6.89
7.57 7.58
6.55 7.21
7.12 7.75
6.8 6.7
7.22 7.72
7.01 7.11
6.84 7.28
8.2 7.04
8.09 5.9
8.26 7.18
9.29 6.86
8.25 6.5
8.62 7.55
8.73 7.01
8.07 7.34
8.5 7.96
9.19 8.01
8.2 7.72
10.1 8.11
7.81 7.91
8.65 8.34
7.81 8.19
7.86 7.53
8.12 8.0
7.94 7.65
7.94 6.82
7.68 6.93
7.43 7.44
7.75 7.24
7.49 6.06
7.62 6.81
7.51 6.51
7.28 6.38
7.91 7.62
7.57 7.12
7.17 6.64
7.31 7.17
7.47 7.21
7.21 6.76
7.33 7.53
7.3 7.18
8.28 7.48
7.63 7.02
8.28 8.01
8.48 8.02
8.55 7.36
8.68 8.28
9.21 8.22
7.69 7.38
9.06 9.39
9.74 9.51
9.64 7.82
8.33 7.96
8.83 7.94
7.98 7.81
7.93 8.58
8.54 7.79
9.27 8.3
8.6 9.38
7.65 7.03
8.12 8.02
8.32 8.82
7.37 10.09
8.2 8.49
8.06 8.1
7.95 7.76
8.95 7.91
3.58 3.98
3.61 4.09
3.63 4.2
3.45 4.66
3.53 3.66
3.48 4.18
3.58 3.69
3.65 4.07
3.78 3.71
3.96 3.62
3.52 3.53
3.91 3.92
3.93 5.14
4.29 4.46
3.7 3.81
4.31 4.25
4.25 4.31
5.85 4.41
4.45 3.69
4.07 4.16
5.41 3.87
5.66 3.79
5.14 3.67
4.47 3.97
4.56 3.7
4.65 3.6
4.73 3.82
4.02 4.45
4.7 4.16
4.14 4.23
3.94 3.97
3.71 4.01
4.13 3.86
4.62 4.22
3.65 3.73
3.66 3.83
4.58 3.67
3.82 3.81
3.71 3.57
3.65 3.9
4.06 3.83
3.91 3.75
3.95 4.29
4.2 3.76
4.03 4.22
4.19 4.51
4.23 3.81
4.06 3.7
3.97 3.81
4.04 4.56
4.06 4.22
4.35 4.16
4.13 3.97
4.19 4.24
3.96 3.7
4.36 4.14
4.04 4.06
4.53 3.65
4.27 4.31
4.07 4.11
3.9 4.34
3.95 4.18
3.87 4.03
3.49 3.69
3.52 4.38
3.56 4.78
3.65 3.86
3.61 3.75
3.46 4.02
3.35 4.33
3.36 4.05
3.3 3.87
3.39 3.8
3.25 3.57
3.21 3.89
3.63 3.76
3.6 3.55
3.45 3.65
3.29 3.47
3.66 3.82
3.69 3.79
3.77 3.69
4.02 3.54
4.59 3.46
4.15 3.51
4.76 3.42
4.32 3.76
5.02 3.43
4.81 3.49
4.72 3.49
5.15 3.38
5.53 3.4
5.34 3.83
5.61 3.45
5.39 3.21
5.44 3.65
7.24 3.51
5.72 3.92
5.5 3.4
5.75 3.88
100 100
100 100
100 100
100 70.7
100 100
100 100
100 69.11
100 100
100 100
100 100
100 86.35
100 100
100 100
100 100
100 100
100 87.79
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 81.36
100 89.72
100 100
100 100
100 100
100 100
100 100
100 89.87
100 81.84
100 86.67
100 100
100 100
100 85.5
100 100
100 100
100 100
100 100
100 100
100 100
99.36 83.9
100 100
100 85.09
94.34 77.9
100 100
100 100
100 100
100 100
100 100
100 100
100 91.53
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 90.07
100 100
100 100
4.13 3.96
4.38 3.84
4.89 4.0
4.47 3.85
4.0 4.07
4.15 4.95
3.93 4.36
3.92 4.56
3.48 4.33
3.76 4.37
4.01 5.41
3.92 5.27
3.93 4.68
3.59 5.46
3.54 5.12
3.87 5.04
3.73 5.25
3.73 4.57
3.8 5.14
3.67 5.21
3.78 5.08
3.76 5.41
3.68 4.24
3.76 4.94
4.02 4.94
3.9 4.95
3.7 4.67
3.95 5.86
4.18 5.34
4.45 5.59
5.43 5.6
4.82 5.01
5.22 5.06
6.51 6.2
5.89 4.73
5.9 5.27
5.6 5.06
6.71 5.44
7.75 5.41
6.74 4.91
5.73 5.08
6.28 4.72
8.67 5.33
8.66 4.79
5.7 4.59
5.65 4.15
5.78 4.79
5.68 5.07
5.65 5.44
5.86 5.33
5.87 4.51
5.64 4.73
5.52 4.58
5.13 4.03
5.81 5.09
6.16 4.91
4.79 4.45
4.84 4.85
5.86 4.57
5.05 4.6
5.44 4.62
5.43 4.39
4.97 4.17
4.97 3.95
5.22 3.99
6.14 4.14
6.11 4.34
4.51 4.01
4.89 3.65
4.76 3.65
5.29 3.85
5.05 4.05
5.3 3.89
5.13 3.85
5.95 3.87
6.52 3.98
6.99 3.67
5.72 4.41
5.71 3.89
5.93 3.84
5.11 3.74
5.0 3.49
5.65 3.49
6.21 3.37
4.74 3.7
4.72 3.74
4.27 3.69
4.3 3.52
4.71 3.69
3.98 3.66
3.73 4.05
3.88 3.68
3.81 4.1
3.68 4.43
3.97 3.88
3.72 3.95
4.02 3.97
3.66 4.94
3.7 5.22
3.57 6.62
15.03 12.89
15.38 12.01
13.04 9.76
17.88 12.21
17.78 11.89
15.91 11.19
16.31 11.72
18.22 11.85
21.91 10.87
21.11 14.76
23.53 15.39
17.51 13.11
20.95 13.45
20.31 12.86
16.32 13.63
17.72 11.72
14.11 13.03
25.26 10.91
15.97 11.71
17.24 11.25
20.56 12.93
16.79 8.85
17.21 12.75
17.36 12.57
17.82 12.52
21.72 11.96
16.27 13.15
24.79 12.17
18.93 13.85
17.91 12.63
15.22 11.7
16.0 12.04
13.78 12.32
13.48 10.91
14.7 11.24
15.67 12.09
15.58 11.05
16.55 11.06
15.52 11.83
14.46 11.24
20.31 14.01
19.06 12.35
17.26 13.08
18.94 12.05
20.44 13.61
20.66 15.39
18.46 12.87
19.19 11.25
17.2 11.32
20.48 13.79
17.89 11.44
17.74 11.82
20.64 13.2
18.06 12.46
14.79 11.84
17.04 10.04
17.38 11.58
15.97 12.48
18.9 12.31
16.74 12.73
17.23 14.31
19.65 11.2
20.29 12.93
17.55 10.91
18.9 12.05
19.0 12.71
19.02 12.08
20.81 12.78
22.22 10.28
16.99 11.61
17.51 16.37
16.19 11.77
15.17 13.53
15.75 12.51
15.46 12.91
15.21 13.74
14.32 12.71
17.36 13.16
16.41 12.45
19.62 11.91
13.19 8.22
15.43 10.0
12.82 11.71
15.49 10.2
16.65 11.38
14.9 10.96
13.67 9.91
15.55 11.19
16.05 11.96
13.7 11.55
18.03 14.23
15.37 13.64
16.27 12.72
14.01 12.01
15.4 12.21
13.85 11.87
15.82 11.66
15.32 12.37
16.63 11.81
16.28 11.02
6.24 6.02
6.34 6.75
5.86 6.18
6.32 7.12
5.65 6.83
6.14 6.05
5.75 6.85
5.79 7.11
5.97 6.3
5.61 6.39
6.31 6.31
7.86 6.64
5.99 5.65
5.55 5.56
5.6 5.88
6.16 5.76
5.46 5.48
6.49 5.44
6.57 5.76
5.71 5.22
5.12 5.06
5.16 4.92
5.17 4.67
5.26 5.07
5.46 5.08
5.08 5.43
5.26 5.29
5.26 4.83
5.09 4.86
5.37 4.72
5.83 5.71
5.6 5.66
5.57 5.16
5.77 4.87
5.67 5.32
5.85 6.47
5.87 5.71
5.87 5.09
5.49 5.84
5.47 5.61
5.57 7.07
6.02 6.14
5.88 7.75
5.45 6.58
5.35 6.11
5.06 6.66
5.61 7.23
5.15 6.61
5.71 6.33
5.87 6.35
5.67 6.16
5.91 7.76
5.75 7.03
5.95 5.64
5.75 7.2
6.26 5.62
6.26 6.89
6.66 6.17
5.83 5.92
5.99 5.56
6.2 5.25
5.5 5.31
6.81 6.5
6.43 5.95
6.23 6.05
6.09 5.66
6.09 6.05
6.51 6.92
6.14 6.39
6.71 5.85
6.13 5.56
6.09 5.73
5.7 6.09
5.94 6.54
6.15 6.01
5.65 5.45
6.36 5.32
6.73 4.96
6.17 5.17
6.3 4.98
6.3 5.96
6.16 5.02
6.07 4.95
6.33 4.94
6.39 5.27
6.32 5.82
6.36 5.04
7.55 5.24
6.77 5.43
6.25 5.06
6.34 4.94
5.71 5.2
5.76 5.18
6.25 5.16
5.88 5.02
5.92 5.02
6.25 5.19
6.38 5.21
6.22 5.42
6.01 5.04
11.61 7.96
14.03 8.58
11.95 7.83
11.19 9.46
11.78 7.44
13.06 9.18
13.48 10.17
9.5 7.24
11.71 8.95
10.74 8.15
11.23 7.74
11.79 10.2
12.07 9.28
11.5 7.0
11.3 9.15
10.55 9.9
13.22 8.9
11.08 8.25
11.6 9.27
11.8 5.76
10.32 5.33
11.53 6.12
11.03 6.16
10.87 5.56
10.9 7.01
11.55 6.99
11.12 5.95
11.32 6.17
12.05 6.0
11.81 5.55
9.73 5.84
11.06 6.22
9.95 5.83
10.54 6.29
11.37 5.39
11.46 6.61
10.93 6.51
11.23 5.91
10.44 5.86
10.95 6.51
11.46 8.0
13.42 6.41
10.94 7.81
9.86 5.62
9.95 6.75
9.87 6.41
12.1 6.91
12.03 6.82
11.78 6.73
9.58 7.95
10.66 8.03
10.57 7.13
10.62 6.17
10.26 7.08
9.8 7.33
10.47 6.04
10.22 6.31
13.74 8.18
9.55 5.88
11.43 9.26
10.96 6.63
10.4 6.1
10.5 7.2
9.06 7.87
9.83 5.76
9.83 7.11
11.55 8.35
10.5 7.29
11.66 6.67
10.57 7.94
13.96 8.26
10.7 6.12
12.07 8.67
15.21 7.36
11.08 6.67
13.6 7.43
14.01 7.23
15.09 7.61
14.05 9.39
11.74 7.18
12.13 5.71
11.55 6.74
10.66 5.39
11.69 7.3
12.84 6.54
11.22 6.28
11.25 6.39
11.25 5.9
9.53 4.94
9.45 6.98
8.19 5.29
9.93 5.5
9.64 5.18
11.52 7.22
9.55 6.28
9.98 7.57
8.78 5.65
11.91 6.26
13.1 5.77
11.24 7.78
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
9.4 5.69
7.63 6.08
8.2 5.74
8.13 5.61
8.41 6.18
7.89 5.1
8.01 5.91
7.04 5.5
7.26 5.61
8.68 5.61
8.64 6.45
8.76 6.35
7.8 5.91
7.79 6.38
7.62 5.85
8.72 6.14
9.32 6.81
8.33 6.18
8.37 6.63
8.14 7.87
6.3 5.59
7.26 6.29
7.8 6.11
7.35 5.97
7.16 6.28
7.77 6.15
7.19 6.47
7.74 6.42
7.67 6.05
7.57 5.88
7.65 6.92
7.93 7.34
8.02 7.35
8.36 6.9
8.1 6.3
7.94 6.73
7.85 6.73
8.15 8.14
8.82 6.86
8.88 6.57
7.05 6.07
7.33 6.0
7.0 7.53
8.6 6.9
8.01 6.54
8.44 7.02
8.52 6.92
7.66 5.95
8.0 7.04
8.07 6.75
8.18 6.38
6.86 7.98
7.51 7.01
7.48 6.11
8.52 7.4
7.6 6.61
7.7 5.94
8.89 6.45
8.91 5.55
8.1 6.02
6.69 5.64
8.08 5.21
7.06 5.22
8.02 5.27
7.26 4.84
6.71 5.42
7.01 4.77
8.07 5.14
7.96 5.09
7.57 4.88
9.34 5.68
9.04 6.29
8.84 5.6
8.76 5.76
7.95 6.81
9.09 6.0
8.91 6.02
7.99 5.57
8.84 6.12
8.17 6.08
8.47 5.53
8.38 5.28
7.47 5.79
8.9 5.53
8.62 5.52
8.27 5.16
9.51 6.25
7.64 5.3
7.28 5.33
8.6 5.14
8.17 5.39
7.52 8.24
7.78 5.32
7.49 6.02
8.4 5.91
8.17 5.73
8.58 5.22
7.74 5.06
7.84 5.26
6.89 6.15
3.74 3.17
3.75 3.29
3.9 3.37
4.22 3.24
3.98 3.33
3.98 3.9
4.28 3.54
3.52 3.57
3.59 3.29
3.91 3.37
3.87 3.25
3.76 3.18
3.84 3.42
3.31 3.26
3.27 3.18
3.5 2.99
3.75 3.3
3.48 3.03
3.39 3.2
3.59 3.2
3.45 3.12
3.22 3.54
3.14 3.38
3.55 3.18
3.05 3.43
3.1 3.41
3.02 3.08
2.96 3.0
3.2 3.13
2.95 3.26
2.97 3.19
3.19 3.48
2.98 3.28
2.94 3.36
2.91 2.97
2.96 3.69
2.85 3.25
2.91 3.84
3.07 3.31
2.92 3.57
2.91 3.53
2.87 3.6
2.85 4.2
3.13 3.42
2.93 3.59
2.98 3.92
2.95 3.93
2.9 3.75
2.99 4.05
2.91 4.0
2.92 3.68
2.96 4.63
3.09 4.06
3.04 3.66
3.11 3.83
3.09 3.54
3.34 3.65
3.4 3.74
3.67 3.94
3.61 3.68
3.65 3.4
3.51 3.4
3.88 3.57
3.64 3.79
3.78 3.44
3.89 3.76
3.92 3.56
3.73 3.41
4.3 3.71
3.72 3.97
3.72 3.58
3.96 3.65
3.56 3.27
3.59 3.53
4.06 3.75
4.15 4.59
4.02 3.79
3.87 3.61
4.32 3.57
3.96 3.61
4.22 3.65
3.99 3.72
3.99 3.64
4.57 3.53
3.7 3.88
3.45 4.1
4.18 4.17
4.06 4.6
3.8 4.39
4.04 3.98
4.48 3.84
4.74 4.04
4.93 3.63
5.0 3.53
5.23 3.94
4.46 3.83
5.08 3.78
5.82 3.51
5.93 3.47
5.53 3.26
100 100
100 92.32
100 98.28
100 100
100 100
100 100
100 80.0
100 100
100 99.64
100 97.13
100 100
100 100
100 100
100 100
100 82.08
100 100
100 94.89
100 89.21
100 100
100 97.28
100 100
100 96.6
100 100
100 100
100 81.51
100 100
100 100
100 100
100 100
100 94.62
100 100
100 90.24
100 94.59
100 72.9
100 88.07
100 94.94
100 86.7
100 96.63
100 90.9
100 100
100 100
100 94.68
100 100
100 91.15
100 93.69
100 100
100 97.4
100 85.96
100 100
100 100
100 100
100 97.59
100 100
100 85.88
100 100
100 100
100 100
100 96.35
100 96.91
100 100
100 100
100 81.78
100 100
100 100
100 89.96
100 99.97
100 100
100 78.42
100 100
100 100
100 100
100 100
100 96.76
100 100
100 88.36
100 100
100 100
100 100
100 100
100 82.38
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 98.56
100 100
100 94.67
100 98.06
100 96.89
100 91.68
100 100
100 93.27
100 100
100 100
100 100
100 100
9.6 8.26
9.57 7.57
10.64 8.95
11.11 7.96
11.67 8.82
10.85 7.79
10.48 8.37
10.11 7.55
9.41 8.91
10.78 8.72
10.29 7.95
9.71 8.23
10.12 7.6
12.0 8.36
12.29 7.37
10.95 7.41
10.75 7.82
12.3 6.97
10.71 7.15
11.99 7.59
11.07 7.81
14.76 7.61
11.92 8.19
12.55 8.78
13.15 6.65
11.39 8.21
11.5 6.86
11.52 8.81
12.19 8.4
10.34 7.98
10.5 6.78
8.75 7.97
8.85 7.65
8.68 7.55
8.29 8.17
8.76 9.08
7.93 7.98
7.38 8.38
8.2 7.95
7.91 7.89
8.5 8.15
9.15 8.39
9.18 6.97
8.45 8.1
7.83 8.44
8.26 8.29
7.79 8.06
9.01 8.76
9.0 7.75
8.55 7.81
9.43 8.66
10.06 8.55
9.71 8.71
9.73 8.3
9.03 7.94
9.63 9.06
9.74 7.73
9.77 8.44
10.28 6.77
8.91 8.45
9.49 7.72
9.15 6.94
9.42 7.42
8.09 7.93
9.1 7.48
8.45 8.89
8.0 8.79
9.07 9.68
8.01 10.26
8.87 7.96
8.23 10.38
9.17 8.88
9.65 9.12
9.03 8.29
9.22 10.28
8.59 8.36
8.79 9.56
9.52 8.85
10.24 9.64
11.73 9.43
9.6 7.91
9.48 9.04
8.53 8.84
9.29 9.1
9.79 9.64
9.37 8.31
8.7 7.41
8.67 8.43
8.79 8.52
7.33 8.15
8.29 8.72
9.9 7.28
8.23 7.28
8.8 8.14
8.06 7.68
8.55 7.22
7.56 7.29
8.45 7.44
8.57 8.24
8.54 7.41


==> figures/SCATTERTIMES_CORE/data_scatter_times.txt <==
100 89.37
100 100
100 100
100 100
100 100
100 100
65.08 60.17
100 100
100 100
100 100
100 100
100 100
80.68 100
100 100
100 79.26
100 100
59.17 57.08
100 100
100 100
100 100
100 100
89.42 93.62
100 100
100 100
100 100
100 100
100 100
100 100
79.14 100
100 64.37
100 100
59.07 59.91
100 100
100 100
62.72 61.23
63.05 60.95
100 86.79
100 100
67.75 63.66
100 100
100 100
100 100
100 92.23
91.46 65.35
100 100
100 100
100 100
100 89.01
100 100
100 100
100 100
95.66 100
68.47 61.55
98.3 100
59.58 58.71
100 100
100 100
78.93 59.53
100 100
85.93 79.83
87.01 71.58
77.65 63.54
100 100
100 100
82.75 100
81.69 69.51
79.92 75.1
100 100
100 100
77.29 66.84
100 100
73.78 67.59
60.19 58.19
54.83 50.3
100 100
100 100
100 95.76
100 100
68.78 56.41
87.67 100
100 70.59
100 100
100 100
100 100
99.48 100
100 100
100 100
100 100
100 100
90.22 77.62
70.65 65.11
100 100
76.55 71.18
100 100
80.13 83.07
100 100
72.37 73.59
100 100
100 100
73.58 66.98
5.52 3.88
3.49 3.93
3.48 3.5
3.09 3.47
3.32 3.49
3.24 3.78
3.26 3.73
3.21 3.44
3.21 3.52
3.25 3.65
2.99 3.46
2.99 3.3
3.06 3.18
3.23 3.52
3.56 3.51
3.09 3.49
2.95 3.48
3.15 3.39
2.89 3.21
3.17 2.99
2.86 3.18
2.99 2.98
3.03 3.01
3.2 3.12
3.11 3.12
3.08 3.08
3.4 3.06
3.23 3.17
3.23 3.06
3.18 3.08
3.04 2.95
3.32 3.12
3.31 2.86
3.02 2.9
3.0 2.86
3.03 2.86
3.03 3.07
3.35 2.93
3.05 2.9
3.17 2.85
3.26 2.85
3.1 2.86
3.03 2.84
2.96 2.87
3.21 2.86
3.11 2.85
3.41 2.8
3.22 2.78
3.32 2.81
3.24 2.8
3.51 2.86
3.24 2.88
3.14 2.84
3.05 2.87
3.21 2.85
3.45 2.79
3.61 2.81
3.71 3.04
3.79 2.99
4.02 2.88
3.37 2.78
3.71 2.75
4.23 2.91
3.84 2.9
4.1 2.79
4.45 2.79
4.01 2.78
3.83 2.84
3.49 2.86
3.61 2.95
3.67 2.89
4.1 2.86
4.42 2.86
3.98 3.08
3.67 3.19
3.54 2.86
3.46 2.84
3.26 2.87
3.17 3.07
3.25 2.96
3.08 2.95
3.09 2.9
3.38 2.92
3.36 2.9
3.3 2.9
3.17 2.9
3.06 2.91
3.07 2.96
3.38 2.96
3.23 2.9
3.33 2.9
3.05 2.85
3.12 2.87
3.19 2.87
3.1 2.91
3.04 2.85
3.17 2.89
2.98 2.9
2.96 2.83
3.01 3.12
87.75 53.74
77.66 57.67
52.28 33.97
99.88 49.67
100 58.92
81.79 48.94
76.54 50.09
68.83 57.94
76.17 48.85
100 40.35
100 72.04
100 84.6
71.2 71.23
56.68 28.66
62.25 32.51
100 100
74.3 88.23
82.66 76.3
80.68 66.6
85.55 57.76
50.28 35.09
100 76.43
58.92 36.42
100 100
84.78 72.49
67.82 51.32
100 100
100 95.13
91.91 61.42
92.21 65.81
100 100
100 48.68
77.09 71.02
93.11 64.31
58.15 33.15
100 72.54
100 78.06
100 100
89.6 54.09
100 51.18
95.67 74.37
100 55.61
78.76 52.71
87.76 73.42
100 90.63
100 75.29
100 92.29
73.63 51.31
100 78.03
100 65.77
63.37 83.12
84.12 52.62
63.56 45.67
100 100
77.88 72.04
95.27 77.49
89.86 61.99
74.8 55.01
100 49.09
60.89 28.88
100 100
100 59.44
76.84 50.85
79.04 52.68
85.15 56.84
81.37 65.22
79.11 73.1
88.1 47.45
53.6 39.3
84.12 65.28
84.23 68.89
81.06 54.64
91.57 57.72
74.92 72.73
100 100
50.69 47.79
75.47 73.54
100 100
100 100
100 97.68
81.91 72.31
99.44 94.84
77.14 48.32
100 75.38
71.44 54.54
60.32 37.95
100 100
100 52.33
100 52.46
100 62.26
96.34 96.69
100 100
100 100
100 100
56.91 43.91
74.85 56.58
66.51 55.23
77.82 56.19
78.01 43.47
100 48.13
38.94 56.19
100 31.92
38.2 21.94
41.82 26.21
59.39 30.01
100 35.48
58.41 33.18
100 28.66
34.86 26.11
33.52 54.63
100 100
39.17 33.92
37.36 35.05
52.43 34.73
47.53 41.92
37.15 31.14
30.42 29.39
100 39.47
99.33 67.23
48.13 38.03
33.12 29.96
40.72 36.93
100 40.88
46.69 29.22
45.78 34.85
50.32 37.93
47.32 37.84
100 38.87
44.55 37.2
41.03 26.81
39.6 29.92
46.32 29.76
44.8 39.4
100 31.84
37.84 76.8
37.82 30.78
100 30.8
63.08 33.61
100 31.51
41.68 33.03
76.46 25.24
31.86 26.19
100 24.45
42.12 25.66
81.74 43.03
38.0 26.07
38.96 28.37
65.87 33.17
38.86 34.12
33.21 26.83
48.94 24.9
36.8 27.02
100 57.98
70.59 72.21
39.66 35.48
42.44 27.05
35.42 33.51
48.17 29.7
50.33 60.98
29.57 26.8
38.14 26.76
100 63.13
43.22 33.86
100 100
100 35.88
37.89 32.97
45.13 31.95
36.97 32.21
33.3 31.83
44.89 50.99
34.68 30.1
33.35 27.23
44.46 25.94
32.0 29.35
33.64 31.8
38.14 36.69
49.11 48.84
50.4 28.75
54.28 30.87
49.66 37.08
41.03 39.23
33.95 26.97
100 90.37
44.35 29.3
32.84 26.72
34.64 29.38
100 24.65
36.59 34.28
100 100
25.66 26.3
37.77 40.69
50.02 51.65
35.62 31.34
100 33.56
48.53 30.26
40.34 36.51
100 100
57.31 59.94
74.77 40.49
34.23 29.72
5.09 4.22
3.73 4.07
3.52 4.0
3.39 3.75
3.33 3.59
3.55 3.95
3.39 4.16
3.39 4.18
3.39 3.66
3.38 4.1
3.27 3.39
3.3 3.5
3.31 3.88
3.39 3.99
3.72 4.04
3.78 4.05
3.43 4.0
3.39 3.44
3.54 3.36
3.44 3.34
3.27 3.46
3.52 3.4
3.32 3.2
3.42 3.4
3.44 3.23
3.3 3.13
3.4 3.3
3.58 3.25
3.37 3.35
3.53 3.18
3.44 3.37
3.42 3.35
3.51 3.23
3.78 3.57
3.44 3.22
3.42 3.25
3.56 3.21
3.55 3.22
3.68 3.31
3.64 3.2
3.45 3.2
3.58 3.19
3.42 3.2
3.47 3.18
3.65 3.13
3.41 3.22
3.72 3.13
3.34 3.15
3.33 3.21
3.43 3.02
3.86 3.32
4.37 3.18
4.26 3.53
4.15 3.31
4.27 3.13
4.18 3.25
4.02 3.19
3.76 3.17
3.58 3.28
4.24 3.25
4.2 3.25
3.87 3.33
3.79 3.29
3.74 3.38
3.48 3.19
3.59 3.2
3.86 3.55
3.54 3.39
3.71 3.18
3.77 3.16
3.64 3.31
3.53 3.38
3.6 3.26
3.41 3.16
3.61 3.2
3.34 3.21
3.38 3.13
3.41 3.14
3.5 3.2
3.67 3.15
3.42 3.27
3.4 3.3
3.52 3.21
3.4 3.22
3.51 3.23
3.41 3.32
3.32 3.33
3.32 3.29
3.44 3.23
3.41 3.15
3.51 3.52
3.29 3.42
3.34 3.24
3.34 3.26
3.38 3.26
3.57 3.29
3.53 3.21
3.52 3.32
3.35 3.27
3.31 3.41
100 82.19
100 89.9
100 88.03
100 80.18
100 93.28
100 100
100 91.14
100 100
100 100
100 100
100 86.14
100 99.93
100 93.72
100 100
100 98.28
100 85.5
100 90.77
100 92.14
100 92.69
100 93.55
100 81.71
100 93.9
100 87.19
100 80.4
100 100
100 86.07
100 92.53
100 100
100 81.85
100 96.4
100 100
100 97.73
100 91.7
100 97.52
100 100
100 98.01
100 100
100 93.32
100 88.38
100 95.14
100 94.11
100 88.86
100 96.03
100 84.72
100 90.87
100 100
100 88.3
100 77.44
100 80.7
100 86.46
100 82.99
100 74.67
100 86.29
100 84.24
100 87.41
100 78.77
100 71.78
100 82.23
100 82.79
100 99.01
100 91.46
100 80.06
100 95.18
100 89.81
100 99.82
100 81.22
100 80.75
100 80.38
100 83.4
100 83.39
100 100
100 100
100 95.01
100 100
100 87.58
100 100
100 86.17
100 78.42
100 85.94
100 89.88
100 100
100 93.31
100 100
100 97.44
100 78.59
100 81.35
100 100
100 76.26
100 93.05
100 100
100 96.58
100 96.19
100 91.4
100 96.81
100 80.19
100 94.52
100 87.88
100 94.97
100 86.55
100 86.79
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
11.61 6.57
14.03 7.56
11.95 6.78
11.19 8.27
11.78 6.81
13.06 6.52
13.48 7.91
9.5 6.88
11.71 8.19
10.74 7.97
11.23 8.72
11.79 8.99
12.07 7.9
11.5 7.49
11.3 7.82
10.55 9.31
13.22 7.86
11.08 7.63
11.6 6.81
11.8 5.05
10.32 5.3
11.53 5.39
11.03 5.74
10.87 5.45
10.9 7.27
11.55 6.31
11.12 5.66
11.32 5.94
12.05 5.86
11.81 5.39
9.73 5.42
11.06 5.94
9.95 5.61
10.54 5.86
11.37 5.51
11.46 6.46
10.93 6.36
11.23 5.82
10.44 5.63
10.95 6.14
11.46 8.26
13.42 6.23
10.94 7.84
9.86 5.9
9.95 6.3
9.87 6.14
12.1 6.4
12.03 6.78
11.78 7.01
9.58 8.33
10.66 7.7
10.57 7.49
10.62 5.57
10.26 7.22
9.8 7.09
10.47 6.19
10.22 6.14
13.74 7.45
9.55 5.49
11.43 8.54
10.96 6.03
10.4 5.96
10.5 6.91
9.06 7.08
9.83 5.32
9.83 6.54
11.55 6.89
10.5 6.33
11.66 5.79
10.57 5.57
13.96 7.29
10.7 5.82
12.07 8.06
15.21 7.33
11.08 6.0
13.6 6.94
14.01 7.13
15.09 7.54
14.05 9.33
11.74 7.42
12.13 5.57
11.55 6.51
10.66 5.28
11.69 6.97
12.84 6.47
11.22 5.96
11.25 5.98
11.25 5.63
9.53 4.82
9.45 7.08
8.19 5.24
9.93 5.45
9.64 5.26
11.52 7.62
9.55 6.73
9.98 8.16
8.78 6.46
11.91 7.17
13.1 6.76
11.24 8.21
100 97.74
100 92.64
100 100
100 98.91
100 99.83
100 73.72
100 99.79
100 100
100 88.51
100 100
100 100
100 95.33
100 100
100 95.24
100 100
100 84.8
100 100
100 94.27
100 100
100 91.99
100 100
100 100
100 96.29
100 100
100 96.51
100 100
100 84.33
100 93.84
100 100
100 89.5
100 93.83
100 100
100 100
100 100
100 100
100 100
100 83.37
100 100
100 100
100 100
100 87.47
100 97.64
100 98.81
100 91.73
100 100
100 100
100 100
100 75.91
100 84.6
100 88.38
100 100
100 96.26
100 100
100 91.23
100 91.28
100 83.66
100 84.44
100 96.78
100 100
100 85.36
100 100
100 85.83
100 96.8
100 96.27
100 88.76
100 93.97
100 88.88
100 86.61
100 99.07
100 95.29
100 100
100 97.61
100 96.06
100 100
100 99.37
100 88.31
100 93.66
100 100
100 100
100 100
100 96.16
100 87.38
100 100
100 88.93
100 94.82
100 99.7
100 96.06
100 93.69
100 89.98
100 98.65
100 100
100 85.66
100 90.63
100 81.09
100 86.19
100 93.11
100 85.6
100 99.48
100 93.62
100 100
4.99 4.52
4.28 4.43
4.41 4.18
4.57 4.35
4.35 4.48
4.55 4.07
4.86 4.68
4.59 4.11
4.47 4.14
4.83 4.81
4.45 4.8
4.01 4.07
4.45 4.22
4.31 4.04
4.86 4.41
4.59 4.08
4.92 4.13
4.87 4.05
4.55 3.8
4.65 3.99
4.86 4.26
4.79 4.25
4.91 3.92
4.33 4.07
4.46 3.97
4.72 4.31
4.84 4.0
4.74 4.01
4.54 3.86
4.6 3.97
4.33 3.8
5.05 3.94
5.14 4.0
4.9 3.95
5.43 3.96
4.74 3.88
4.96 3.86
4.84 4.22
4.41 3.95
5.33 3.81
4.5 3.7
4.99 3.87
4.53 3.97
4.75 4.08
4.64 3.95
5.13 4.22
4.69 4.27
4.49 3.8
4.33 3.73
4.28 4.33
4.27 3.95
4.3 3.6
4.29 3.64
4.12 3.78
4.23 3.68
4.2 3.89
4.18 3.89
4.31 3.66
4.46 3.74
4.44 3.83
4.62 4.11
4.39 3.89
3.92 3.69
4.4 4.01
4.47 4.04
4.08 3.77
4.5 3.87
4.1 3.62
4.37 3.94
4.32 3.91
4.49 4.0
4.3 3.97
4.45 4.34
3.87 4.07
4.53 4.01
4.16 4.29
4.23 4.07
4.57 4.26
4.46 5.01
4.21 4.57
4.54 4.37
4.28 4.23
4.65 4.48
4.04 4.04
4.47 4.13
4.09 4.17
4.87 4.37
4.44 4.26
3.98 4.1
4.06 3.92
4.34 4.52
4.2 4.21
4.24 4.08
4.25 3.97
4.37 4.34
4.73 4.2
3.98 3.93
3.94 3.92
4.21 4.16
4.11 3.91
100 100
100 100
100 100
100 100
100 100
100 73.34
100 100
100 76.5
100 82.56
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 90.37
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 66.35
100 100
100 100
100 91.22
100 83.94
100 80.89
100 100
100 100
100 100
100 100
100 77.9
100 94.52
100 100
100 100
100 100
100 100
100 63.65
100 72.7
100 100
100 100
100 100
100 100
100 100
100 58.86
100 100
100 100
100 100
100 81.51
100 100
100 85.99
100 77.9
100 77.07
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 83.36
100 100
100 96.06
97.89 77.41
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 71.15
100 100
100 86.93
100 62.25
100 100
100 100
100 83.58
100 71.25
100 61.17
100 95.53
100 61.58
10.31 6.6
9.44 5.48
10.36 5.4
8.33 5.66
8.21 5.13
9.48 5.95
9.19 5.49
8.56 4.91
7.91 5.23
9.81 5.22
8.81 5.58
8.7 4.88
8.0 4.64
8.42 4.48
8.76 4.64
8.66 5.08
8.7 4.4
8.59 4.63
8.75 4.52
8.28 4.37
7.59 4.29
8.55 5.42
6.77 4.39
6.56 4.3
6.79 4.3
7.3 4.28
8.12 4.34
6.25 4.38
6.56 4.13
7.21 4.48
7.36 4.37
8.11 4.59
7.6 4.53
8.18 4.67
7.84 4.32
8.47 5.46
7.98 4.77
7.67 4.42
7.69 4.27
7.34 4.49
7.42 4.51
9.36 4.58
7.6 4.49
9.53 4.5
7.21 4.5
8.36 4.34
8.91 4.87
7.39 4.4
9.13 4.78
8.18 4.56
8.96 4.74
8.59 6.0
8.67 4.53
6.89 4.36
8.73 4.39
8.79 5.37
8.82 4.54
8.56 5.65
7.17 4.25
7.75 4.54
8.07 4.71
8.89 4.75
8.04 4.51
8.35 4.74
8.31 4.71
8.36 4.48
8.38 5.43
8.38 4.66
8.17 4.44
8.3 4.57
8.59 4.57
7.53 4.74
8.53 5.17
9.39 5.36
8.83 4.99
8.09 5.28
9.19 5.11
9.13 6.32
9.17 6.33
9.2 6.1
9.49 5.1
8.61 5.75
9.59 5.65
7.93 4.86
9.35 5.8
7.91 4.85
9.15 5.41
7.87 5.65
9.12 6.01
9.82 7.69
7.79 5.0
7.57 4.95
8.17 5.1
7.9 4.95
8.5 4.7
8.15 5.08
7.89 5.25
7.74 5.69
8.19 5.56
9.26 4.87
5.4 4.6
4.14 4.85
3.94 4.71
3.67 3.56
3.86 3.8
3.86 3.76
3.81 3.66
3.68 3.71
3.58 3.66
3.6 3.65
3.47 3.72
3.44 3.64
3.66 4.19
3.77 3.6
3.63 3.87
3.54 4.5
3.4 3.87
3.58 3.45
3.41 3.3
3.47 3.39
3.18 3.35
3.55 3.43
3.36 3.38
4.12 3.31
3.63 3.38
3.57 3.25
3.59 3.37
3.71 3.33
3.53 3.34
3.39 3.28
3.44 3.12
3.71 3.16
3.63 3.13
3.42 3.27
3.52 3.1
3.47 3.17
3.62 3.08
3.66 3.11
3.64 3.29
3.73 3.31
3.83 3.45
3.75 3.35
3.65 3.27
3.47 3.31
3.8 3.3
3.75 3.21
3.39 3.27
3.34 3.36
3.82 3.26
3.74 3.35
3.92 3.27
3.96 3.25
3.76 3.43
3.77 3.24
3.93 3.26
4.15 3.1
4.33 3.24
4.42 3.14
4.57 3.18
3.44 3.07
3.89 3.22
3.94 3.18
3.71 3.17
3.38 3.1
3.69 3.09
3.68 3.29
4.06 3.3
3.71 3.1
3.9 3.09
3.93 3.19
3.7 3.17
3.48 3.34
3.56 3.11
3.31 3.22
3.3 3.11
3.24 3.11
3.35 3.08
3.49 3.15
3.7 3.08
3.39 3.13
3.37 3.15
3.44 3.12
3.53 3.19
3.43 3.21
3.43 3.14
3.36 3.14
3.38 3.1
3.28 3.14
3.18 3.1
3.15 3.12
3.29 3.24
3.15 3.23
3.16 3.1
3.12 3.1
3.27 3.04
3.44 3.15
3.51 3.3
3.34 3.05
3.53 3.15
3.45 3.25
3.58 4.2
3.61 3.75
3.63 4.26
3.45 3.6
3.53 4.03
3.48 4.1
3.58 4.04
3.65 4.7
3.78 3.53
3.96 3.58
3.52 3.76
3.91 3.95
3.93 3.86
4.29 3.71
3.7 4.27
4.31 4.04
4.25 4.01
5.85 3.74
4.45 3.94
4.07 3.54
5.41 3.66
5.66 3.49
5.14 3.55
4.47 3.35
4.56 3.31
4.65 3.27
4.73 3.27
4.02 3.39
4.7 3.4
4.14 3.26
3.94 3.22
3.71 3.15
4.13 3.27
4.62 3.2
3.65 3.18
3.66 3.22
4.58 3.38
3.82 3.32
3.71 3.18
3.65 3.16
4.06 3.32
3.91 3.29
3.95 3.4
4.2 3.25
4.03 3.36
4.19 3.16
4.23 3.34
4.06 3.36
3.97 3.42
4.04 3.42
4.06 3.59
4.35 3.87
4.13 4.57
4.19 4.07
3.96 5.15
4.36 3.99
4.04 4.24
4.53 4.27
4.27 4.7
4.07 4.87
3.9 5.4
3.95 4.63
3.87 4.71
3.49 4.3
3.52 4.27
3.56 5.34
3.65 5.57
3.61 5.54
3.46 4.58
3.35 4.59
3.36 4.65
3.3 4.97
3.39 4.49
3.25 5.49
3.21 5.55
3.63 5.88
3.6 4.91
3.45 5.09
3.29 5.18
3.66 5.69
3.69 6.58
3.77 6.07
4.02 5.82
4.59 5.31
4.15 4.64
4.76 4.3
4.32 5.48
5.02 4.32
4.81 5.71
4.72 4.72
5.15 4.12
5.53 4.39
5.34 4.03
5.61 5.33
5.39 6.92
5.44 5.63
7.24 6.22
5.72 6.77
5.5 5.28
5.75 5.87
100 100
100 100
100 94.67
100 76.74
100 100
100 97.25
100 100
100 100
100 100
100 100
100 81.63
100 100
100 100
100 100
100 100
100 89.13
100 100
100 82.62
100 100
100 93.28
100 92.5
100 100
100 100
100 100
100 97.92
100 89.59
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 99.77
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 96.58
100 100
100 100
100 100
100 100
100 100
100 100
100 85.14
100 95.0
100 100
100 100
100 100
100 100
100 100
100 99.5
100 100
100 100
100 100
100 99.05
100 100
100 93.18
100 93.54
100 100
100 91.67
100 88.1
100 100
100 100
100 88.48
100 100
100 100
100 100
100 94.45
100 98.44
100 100
100 90.52
100 100
100 100
100 99.73
100 88.61
100 80.89
100 100
100 98.34
100 100
100 100
100 100
100 100
100 100
100 90.99
100 100
100 100
4.12 5.45
3.87 4.64
4.06 4.37
3.96 3.68
4.21 4.16
3.88 4.03
4.24 4.06
4.07 3.76
4.08 3.95
4.41 3.72
4.4 4.1
4.35 4.44
4.3 3.81
4.13 4.46
4.26 4.37
4.33 3.91
4.42 3.9
4.17 3.53
4.3 3.59
4.23 3.73
3.93 3.41
4.22 3.55
3.81 3.44
3.77 3.39
4.01 3.47
3.62 3.33
3.82 3.43
3.72 3.39
3.75 3.32
3.92 3.43
4.17 3.53
3.89 3.66
4.14 3.45
4.07 3.67
4.0 3.48
4.11 3.47
4.02 3.56
4.32 3.42
4.03 3.65
3.86 3.71
3.94 3.47
3.8 3.47
3.93 3.49
3.9 3.36
3.95 3.34
3.82 3.29
3.78 3.38
3.57 3.37
3.64 3.43
3.79 3.58
3.97 3.72
4.16 3.66
4.13 3.83
4.24 3.72
4.18 3.69
4.62 3.61
4.57 3.64
5.09 3.7
4.6 3.69
4.93 3.61
4.7 3.45
4.62 3.7
4.18 3.68
4.64 3.67
4.18 3.63
4.45 3.59
5.21 3.66
5.01 3.47
4.1 3.53
4.54 3.66
4.41 3.56
4.61 3.57
4.69 3.34
4.51 3.46
5.21 3.56
4.44 3.6
4.55 3.6
4.34 3.59
3.96 3.6
4.81 3.53
4.98 3.5
4.77 3.61
4.23 3.55
4.82 3.8
5.04 3.56
4.23 3.7
4.53 3.5
4.31 3.57
4.34 3.49
4.4 3.56
4.0 3.39
4.18 3.35
3.83 3.63
4.49 3.55
4.38 3.63
4.48 3.54
3.96 3.79
4.48 3.78
4.36 3.93
4.75 4.3
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 97.09
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 66.83
100 56.34
100 100
100 67.66
100 85.09
100 98.78
58.46 29.39
73.38 43.42
72.74 59.72
81.22 48.23
100 43.29
100 66.24
100 54.61
100 73.62
100 99.62
95.14 51.76
100 93.1
79.98 31.58
57.16 28.22
79.95 61.32
100 76.54
100 80.37
82.42 41.43
75.66 36.13
96.28 35.78
100 91.62
100 56.37
100 70.69
80.23 41.62
89.38 47.14
100 72.34
90.45 30.85
100 48.94
96.99 36.3
89.63 67.75
100 81.11
100 84.51
100 45.49
85.21 32.3
95.4 42.59
85.07 31.78
100 80.9
100 77.91
71.94 41.85
100 56.27
88.46 32.71
76.37 34.83
78.43 35.67
100 65.52
81.91 34.79
87.19 42.21
100 77.77
57.29 32.74
100 50.47
56.54 30.77
100 72.45
78.52 34.68
49.15 27.51
76.13 30.12
78.9 37.86
57.1 30.47
80.0 37.22
100 97.5
100 83.8
100 66.54
100 98.8
100 100
76.69 37.68
56.64 30.34
100 92.4
85.71 38.64
83.88 37.63
100 97.11
83.96 38.26
100 84.82
100 55.87
66.63 41.4
100 97.34
100 77.31
100 60.21
100 100
100 51.29
60.47 27.39
89.91 39.63
100 52.56
79.21 34.92
86.93 35.74
100 100
55.18 27.03
55.33 29.21
100 100
99.18 39.79
95.99 42.17
67.76 32.69
71.68 31.48
100 72.54
100 43.98
100 52.51
100 41.29
100 73.56
20.97 17.87
19.99 17.87
18.61 16.13
20.55 16.71
19.43 18.57
17.2 16.36
19.64 15.71
17.62 16.13
21.16 16.96
21.4 15.12
21.33 16.32
21.76 18.98
21.09 15.5
21.68 20.65
19.27 16.73
21.43 17.63
20.89 14.8
19.4 16.55
19.65 17.63
19.2 11.8
17.95 13.0
16.25 14.57
17.52 14.91
16.84 15.81
17.96 14.65
18.32 16.05
17.68 16.05
16.55 14.84
18.3 14.62
15.85 16.19
24.5 21.36
23.95 17.78
23.65 20.76
24.31 19.45
22.85 15.21
24.53 19.98
23.77 17.44
23.15 19.94
22.06 19.99
28.75 18.04
21.03 13.13
22.88 15.72
21.67 13.25
20.61 17.31
27.72 22.17
19.84 17.92
20.56 16.08
20.13 17.64
17.04 20.04
19.59 19.9
21.57 16.99
20.13 18.36
24.31 19.92
21.22 20.5
23.23 17.68
25.5 28.18
21.1 20.82
23.64 23.0
21.43 19.76
27.29 17.56
23.27 15.42
21.21 17.15
22.48 16.92
25.41 19.45
24.59 20.55
23.79 20.18
23.25 17.06
21.95 18.05
22.98 17.51
21.93 15.96
22.89 21.06
23.37 22.4
25.68 20.87
24.03 21.94
21.6 23.96
23.94 18.69
26.75 18.07
25.49 18.41
25.94 19.78
52.15 18.08
19.23 13.56
17.88 15.41
17.84 15.45
18.03 13.93
18.07 14.46
15.19 15.17
17.46 14.9
18.27 13.59
17.89 15.3
16.55 17.12
21.52 16.43
20.75 14.37
21.83 16.02
22.84 16.21
22.02 21.6
23.2 16.81
22.67 20.62
22.48 16.08
21.74 20.16
21.93 17.0
31.88 23.25
36.63 19.12
29.97 19.7
23.94 18.8
27.27 17.28
24.72 16.8
28.3 23.02
23.53 19.93
21.8 20.79
30.25 20.26
24.8 18.33
24.6 17.51
28.87 20.88
27.45 15.11
22.26 18.52
26.04 17.03
28.69 19.66
31.7 22.9
28.44 19.95
22.03 19.05
25.98 19.61
33.09 23.22
24.04 54.96
28.92 33.86
25.74 22.42
29.13 22.43
26.05 29.15
34.21 22.37
29.22 20.86
23.26 17.42
27.13 22.91
24.3 18.8
27.66 16.35
25.55 17.9
30.77 19.65
27.92 17.39
39.89 31.84
100 100
28.45 26.43
100 100
22.45 18.92
24.61 19.68
25.79 16.79
26.15 18.01
22.16 22.18
25.12 19.17
17.48 25.82
22.55 17.45
27.74 19.82
22.53 20.71
31.18 21.02
23.1 20.94
22.58 20.0
24.35 17.93
30.91 20.37
25.94 30.93
28.2 20.92
27.17 20.86
28.55 20.57
27.43 21.07
25.57 39.48
22.14 20.21
38.2 23.54
36.36 21.61
29.62 23.38
30.46 24.65
30.17 26.18
23.51 21.86
38.59 22.41
22.02 19.1
77.56 24.5
23.3 16.39
29.67 22.44
27.32 18.69
21.17 20.77
31.43 27.19
21.62 20.14
25.58 20.26
25.89 17.02
25.24 18.21
29.27 27.2
26.77 23.19
25.35 19.6
26.8 22.32
27.27 20.54
22.25 18.63
22.47 17.76
34.99 55.6
25.32 21.68
29.37 19.96
28.39 17.09
22.2 17.13
28.73 30.03
20.15 22.18
30.06 20.0
28.6 23.75
26.09 21.25
30.31 21.89
28.07 21.07
30.56 27.64
3.23 8.11
4.13 5.86
3.21 3.24
3.14 3.52
3.11 3.52
3.2 3.37
3.07 3.47
3.43 3.21
3.3 3.22
3.27 3.53
3.4 3.24
3.53 3.24
2.96 3.85
3.12 3.24
3.26 3.66
3.49 4.01
3.35 3.46
3.02 3.19
3.11 3.14
2.98 2.99
3.24 3.08
3.21 3.01
3.09 3.07
3.06 3.08
3.26 3.0
3.12 3.07
3.14 2.97
3.36 3.04
3.3 2.97
3.22 3.01
3.54 2.97
3.31 3.04
3.1 2.94
3.1 3.0
3.23 3.01
3.08 3.21
3.15 2.98
3.05 3.01
3.11 2.99
3.36 3.03
3.01 2.97
3.18 3.0
3.3 2.96
3.13 3.0
3.24 2.96
3.23 3.01
3.34 2.9
3.18 2.98
3.22 2.91
3.56 3.03
3.28 2.98
3.3 2.91
3.38 2.93
3.19 2.98
3.48 2.96
3.56 2.93
3.89 3.19
3.4 3.04
3.53 3.06
3.57 3.0
3.54 2.98
3.76 2.97
3.8 2.95
3.25 2.93
3.52 3.06
3.96 3.05
3.98 2.96
3.33 3.04
3.4 2.97
3.75 2.96
3.46 3.26
3.07 3.1
3.35 2.94
3.4 2.97
3.34 2.93
3.4 3.01
3.3 3.13
3.32 3.0
3.41 3.01
3.1 3.01
3.05 3.03
3.13 2.91
3.05 2.96
3.06 3.0
3.32 3.01
3.53 2.97
3.27 3.03
3.08 3.02
3.17 3.05
3.03 2.96
3.16 2.99
3.24 2.96
2.97 2.87
3.06 2.95
3.08 2.94
3.06 2.91
2.99 2.97
3.15 3.2
3.03 3.0
3.02 2.98
7.26 5.32
5.06 4.78
4.56 4.78
4.57 4.58
4.85 4.85
4.65 4.37
4.87 4.54
4.82 4.4
4.64 4.33
4.65 4.54
4.7 4.71
4.47 4.21
4.35 4.38
4.45 4.1
4.55 4.11
4.5 4.03
4.21 3.87
4.25 4.01
4.4 4.15
4.56 3.81
4.75 4.4
4.84 4.23
4.62 4.1
4.72 3.86
4.8 4.2
4.67 3.87
4.81 3.91
4.62 3.82
4.55 3.9
4.75 4.03
4.37 3.75
4.48 3.95
4.51 3.98
4.65 3.99
4.61 3.61
4.7 3.81
4.7 3.66
4.87 3.74
5.33 4.02
4.89 3.93
5.26 4.13
5.31 4.16
4.8 3.82
5.02 3.98
5.15 4.22
5.53 3.83
4.63 3.84
4.89 4.08
4.91 3.99
4.81 4.15
5.0 3.78
4.96 3.85
4.94 4.15
4.82 4.11
4.75 4.1
4.59 4.5
4.52 4.09
4.43 4.16
4.6 3.91
4.4 4.06
4.68 3.9
4.79 3.91
4.45 3.81
4.82 3.82
4.47 3.99
4.68 4.05
4.51 4.05
4.58 3.71
4.56 3.98
4.54 3.81
4.63 3.76
4.73 3.82
4.63 3.9
4.64 3.99
4.7 4.06
4.82 4.01
4.67 3.98
4.59 3.98
4.73 4.15
4.32 4.02
4.13 3.8
4.65 3.8
4.36 4.09
4.48 3.88
4.39 3.94
4.51 4.12
4.61 4.75
4.73 4.57
4.5 4.3
4.68 4.45
4.66 4.39
4.25 4.57
4.46 5.88
4.25 5.16
4.34 5.03
4.36 4.65
4.35 5.13
4.26 4.8
4.21 4.75
4.26 4.78
7.81 8.46
7.47 7.28
7.98 8.26
7.5 7.49
7.64 7.77
7.92 8.12
7.4 7.64
7.64 8.26
8.1 7.67
7.69 7.76
6.34 6.87
6.37 6.94
6.4 6.97
7.0 7.16
6.7 6.52
6.78 7.11
6.43 6.38
6.71 6.26
6.6 6.63
6.04 6.03
7.11 6.6
6.84 5.89
6.88 7.07
6.88 5.94
6.78 6.79
6.32 6.22
6.7 6.27
7.38 7.07
6.62 6.54
6.62 6.48
6.39 7.13
6.39 6.78
7.92 8.01
7.57 8.52
6.55 7.89
7.12 8.33
6.8 8.1
7.22 8.88
7.01 8.74
6.84 9.16
8.2 9.4
8.09 8.62
8.26 9.62
9.29 8.88
8.25 8.07
8.62 9.71
8.73 9.08
8.07 10.67
8.5 10.17
9.19 9.36
8.2 10.19
10.1 10.5
7.81 8.78
8.65 9.96
7.81 10.53
7.86 11.39
8.12 11.26
7.94 10.12
7.94 9.58
7.68 10.05
7.43 9.12
7.75 8.31
7.49 6.87
7.62 7.11
7.51 6.61
7.28 6.42
7.91 7.63
7.57 7.22
7.17 6.87
7.31 7.24
7.47 7.47
7.21 6.75
7.33 7.16
7.3 6.99
8.28 7.27
7.63 7.11
8.28 7.57
8.48 8.27
8.55 8.38
8.68 8.44
9.21 7.67
7.69 7.49
9.06 8.2
9.74 8.54
9.64 7.89
8.33 7.68
8.83 7.99
7.98 7.25
7.93 7.52
8.54 7.29
9.27 7.91
8.6 7.77
7.65 6.63
8.12 6.79
8.32 7.75
7.37 8.0
8.2 7.78
8.06 7.72
7.95 9.28
8.95 7.25
6.55 5.91
4.92 5.45
4.51 4.86
4.82 4.6
4.58 4.24
4.46 4.69
4.95 4.71
4.43 4.49
4.47 4.12
5.0 4.57
4.6 4.89
4.33 4.74
4.11 4.81
4.15 4.53
4.07 4.22
4.23 3.96
4.41 3.99
4.1 4.05
4.29 3.85
4.41 3.98
4.24 3.93
4.61 4.12
4.29 4.01
4.11 4.02
4.41 3.89
4.22 3.8
4.48 3.92
4.09 3.85
4.21 3.85
4.24 3.92
4.59 4.17
4.9 4.32
4.49 4.27
4.4 3.93
4.55 4.19
4.65 4.08
4.7 4.16
4.64 4.25
4.77 3.97
4.76 4.14
4.65 4.11
4.99 4.06
5.38 4.2
4.87 4.03
4.98 4.06
5.11 4.08
5.78 4.07
4.72 4.05
4.41 3.84
4.76 3.91
4.61 3.95
4.54 4.0
5.25 4.06
5.19 4.51
4.47 4.14
4.33 4.06
4.79 4.03
4.51 4.37
4.23 4.05
3.79 3.7
4.33 3.94
4.46 3.94
4.39 4.07
4.24 3.97
4.37 4.07
4.06 3.86
4.28 4.18
4.31 4.06
4.17 4.0
4.33 4.02
3.87 3.89
4.07 3.97
4.1 4.04
3.97 3.88
4.05 4.06
4.09 3.97
3.82 3.91
3.95 4.02
4.19 3.88
3.98 3.82
4.14 4.18
4.2 4.26
4.17 4.18
4.17 4.11
3.78 4.07
4.23 4.45
4.26 4.51
4.19 4.99
4.69 5.73
4.17 4.62
4.78 6.69
4.33 6.0
4.01 4.74
4.34 5.2
4.49 5.51
4.5 4.86
4.51 5.4
4.16 4.96
4.23 4.97
4.4 4.61
5.9 4.49
4.28 4.29
3.67 4.17
4.21 3.95
3.72 4.08
3.85 4.45
3.59 3.8
4.17 3.73
3.74 3.87
3.75 3.55
3.7 3.65
3.85 3.76
3.91 3.65
3.86 3.64
3.72 3.49
4.05 3.87
3.91 3.64
3.96 3.34
3.96 3.3
3.74 3.36
3.91 3.46
4.25 3.44
4.31 3.46
4.27 3.55
3.92 3.6
4.57 3.59
4.21 3.61
4.2 3.76
4.08 3.38
3.85 3.39
3.85 3.45
3.93 3.43
3.92 3.57
4.05 3.65
4.14 3.55
4.06 3.33
3.8 3.25
4.24 3.35
4.01 3.29
3.98 3.27
4.12 3.33
4.12 3.31
3.81 3.24
4.24 3.34
4.24 3.49
5.08 3.47
5.02 3.49
5.05 3.46
4.58 3.53
4.87 3.25
4.82 3.41
4.98 3.83
4.12 3.61
4.19 3.48
3.89 3.47
4.36 3.45
4.33 3.5
4.37 3.3
4.17 3.39
4.24 3.33
4.28 3.33
3.99 3.17
3.76 3.22
3.76 3.35
3.84 3.43
3.58 3.2
3.56 3.32
3.7 3.29
3.58 3.19
3.77 3.54
3.72 3.64
3.66 3.22
3.68 3.28
3.53 3.55
3.54 3.55
3.81 3.33
3.55 3.57
3.61 3.23
3.63 3.35
3.67 3.56
3.83 3.54
3.91 3.48
3.81 3.24
3.72 3.28
4.16 3.42
3.83 3.34
3.82 3.34
3.91 3.5
4.06 3.55
3.73 3.37
3.66 3.43
3.78 3.24
3.55 3.35
3.61 3.36
3.57 3.24
3.75 3.28
3.55 3.44
3.68 3.51
3.42 3.49
3.37 3.76
53.51 29.91
58.48 36.85
48.91 32.72
52.26 28.12
52.16 26.71
50.09 29.44
63.98 29.06
32.31 28.43
46.36 31.49
41.74 30.06
43.31 30.8
46.25 34.04
35.96 31.94
46.4 27.23
41.92 30.18
43.23 31.89
50.04 31.83
45.49 31.49
47.24 26.81
54.88 29.96
36.15 36.14
38.13 62.57
48.3 29.89
48.27 31.52
48.83 29.98
48.96 27.57
48.62 30.97
53.6 30.79
53.49 27.38
48.65 33.64
44.64 31.34
45.06 33.1
43.09 32.04
45.66 25.96
45.47 28.21
48.1 32.02
45.81 32.17
43.54 27.74
44.75 30.48
66.32 51.61
45.46 26.32
40.71 28.05
41.06 37.04
42.11 21.6
54.06 27.73
49.33 28.63
38.72 31.93
49.1 28.69
45.54 25.03
62.72 30.56
85.03 27.29
47.33 37.12
47.33 30.21
43.79 26.97
60.31 30.75
56.43 30.38
69.29 34.75
43.83 26.22
49.75 33.47
40.9 32.44
41.89 27.44
100 32.28
48.01 31.96
50.79 30.53
50.2 29.01
46.16 31.24
47.41 27.43
63.42 28.66
42.38 32.96
37.8 33.68
38.39 28.88
43.42 27.75
46.83 30.56
39.58 26.72
39.47 34.25
42.6 33.12
45.8 31.01
40.84 29.59
43.54 28.79
45.21 23.93
50.29 25.79
46.74 30.78
46.83 30.16
44.58 32.45
40.55 28.84
45.29 30.05
42.01 28.56
52.86 26.11
47.98 30.18
42.5 29.24
38.1 27.53
41.34 28.29
39.33 25.88
48.73 29.64
42.62 30.88
38.85 24.06
44.42 25.89
43.17 25.86
34.82 22.23
33.83 25.44
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 96.73
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 99.83
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
7.01 11.04
5.51 5.67
5.2 5.43
5.09 5.16
5.44 5.59
4.8 5.6
4.82 5.08
4.67 5.26
5.33 4.85
5.39 4.77
5.09 4.71
5.71 4.72
5.15 4.57
5.07 5.13
5.48 4.74
5.05 4.81
5.13 4.89
4.94 4.78
5.15 4.85
5.38 5.16
5.44 4.81
5.7 4.77
4.99 4.89
5.07 4.7
5.06 4.71
5.24 4.51
5.53 5.0
4.89 4.77
5.1 5.03
5.55 4.88
5.1 4.61
5.48 4.71
4.67 4.94
5.32 4.65
5.59 4.65
5.62 4.83
5.93 4.82
5.15 4.57
5.9 5.02
5.51 4.61
5.29 4.52
5.43 5.0
5.49 4.79
5.26 4.91
5.16 4.56
5.6 5.07
5.97 4.92
5.11 4.49
5.6 5.38
5.15 4.6
5.13 4.63
5.15 4.49
5.41 4.53
5.17 4.89
5.41 4.84
4.97 4.64
5.1 4.63
5.07 4.75
5.6 5.26
5.02 4.75
5.13 4.82
5.58 4.96
5.46 4.71
5.57 5.2
5.21 4.87
5.53 5.05
5.55 5.19
5.4 5.38
5.86 5.53
5.2 5.31
5.56 5.52
5.45 5.47
5.46 6.61
5.27 6.32
5.45 6.18
4.85 5.58
5.32 6.34
5.12 5.61
5.37 6.27
5.33 5.7
4.94 5.03
5.27 5.41
5.56 5.89
5.06 5.73
4.98 5.39
4.87 5.11
4.81 5.21
5.11 5.71
4.93 5.66
5.01 5.72
5.05 5.39
5.22 6.09
4.95 5.67
5.15 5.57
5.47 5.75
5.38 5.96
5.13 5.64
5.21 5.77
5.12 4.96
5.18 5.78
99.67 91.22
100 100
100 100
100 94.79
100 97.35
100 77.71
100 100
100 100
97.54 97.35
100 100
100 94.02
100 100
100 100
100 83.36
100 79.06
100 100
100 100
100 83.0
100 100
100 100
100 100
100 84.95
100 100
100 100
100 100
100 100
100 100
100 97.54
100 100
100 100
100 100
100 100
100 100
100 100
100 100
96.05 88.79
99.97 100
100 100
100 100
100 100
92.71 94.06
100 83.03
100 97.53
99.97 91.39
100 100
100 100
100 91.17
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 87.52
100 100
100 100
100 100
100 100
100 100
98.04 85.0
100 100
100 100
100 100
100 100
100 90.06
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 96.33
100 100
100 97.86
100 100
85.52 85.34
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 96.02
100 100
100 100
100 100
15.03 9.99
15.38 11.16
13.04 8.35
17.88 10.83
17.78 11.59
15.91 10.69
16.31 12.78
18.22 12.02
21.91 11.53
21.11 14.96
23.53 12.61
17.51 12.45
20.95 11.89
20.31 12.24
16.32 11.52
17.72 10.75
14.11 11.98
25.26 10.0
15.97 11.1
17.24 10.99
20.56 12.07
16.79 8.56
17.21 12.53
17.36 12.61
17.82 12.09
21.72 11.96
16.27 13.08
24.79 12.63
18.93 14.14
17.91 12.79
15.22 11.85
16.0 11.86
13.78 12.6
13.48 10.63
14.7 10.96
15.67 11.16
15.58 9.95
16.55 10.41
15.52 11.01
14.46 10.04
20.31 11.87
19.06 11.45
17.26 12.57
18.94 11.47
20.44 13.08
20.66 15.41
18.46 12.68
19.19 11.08
17.2 13.42
20.48 14.37
17.89 10.97
17.74 11.67
20.64 12.51
18.06 12.35
14.79 11.36
17.04 9.72
17.38 11.71
15.97 11.81
18.9 10.82
16.74 11.83
17.23 13.01
19.65 11.6
20.29 13.09
17.55 11.65
18.9 11.38
19.0 11.65
19.02 11.88
20.81 13.08
22.22 11.06
16.99 11.94
17.51 12.18
16.19 10.61
15.17 12.83
15.75 12.02
15.46 12.34
15.21 12.39
14.32 13.25
17.36 12.71
16.41 12.47
19.62 11.63
13.19 7.92
15.43 9.6
12.82 11.15
15.49 9.36
16.65 9.57
14.9 9.98
13.67 7.24
15.55 9.17
16.05 10.23
13.7 10.42
18.03 10.76
15.37 11.05
16.27 11.11
14.01 10.07
15.4 9.57
13.85 9.85
15.82 9.72
15.32 10.62
16.63 9.99
16.28 9.19
6.24 5.49
6.34 6.19
5.86 8.26
6.32 7.14
5.65 6.44
6.14 6.32
5.75 6.69
5.79 7.33
5.97 6.46
5.61 7.51
6.31 5.98
7.86 5.48
5.99 5.5
5.55 5.33
5.6 5.36
6.16 5.68
5.46 5.9
6.49 6.36
6.57 6.16
5.71 6.42
5.12 6.62
5.16 5.69
5.17 6.29
5.26 7.6
5.46 6.16
5.08 6.56
5.26 9.99
5.26 6.29
5.09 6.34
5.37 6.85
5.83 6.65
5.6 7.19
5.57 6.48
5.77 5.61
5.67 5.61
5.85 6.06
5.87 5.2
5.87 4.8
5.49 5.3
5.47 5.27
5.57 5.61
6.02 5.0
5.88 4.82
5.45 4.77
5.35 4.86
5.06 4.91
5.61 4.41
5.15 4.72
5.71 4.47
5.87 4.73
5.67 5.22
5.91 4.8
5.75 5.09
5.95 4.77
5.75 5.39
6.26 4.61
6.26 4.96
6.66 4.89
5.83 4.71
5.99 4.53
6.2 4.69
5.5 4.44
6.81 4.93
6.43 4.87
6.23 5.12
6.09 4.87
6.09 5.17
6.51 4.74
6.14 4.95
6.71 4.86
6.13 4.82
6.09 4.8
5.7 5.05
5.94 5.28
6.15 6.22
5.65 5.73
6.36 5.77
6.73 4.95
6.17 5.42
6.3 5.06
6.3 5.95
6.16 5.63
6.07 5.13
6.33 4.98
6.39 6.06
6.32 6.27
6.36 5.28
7.55 5.91
6.77 6.31
6.25 5.92
6.34 5.56
5.71 6.22
5.76 5.64
6.25 5.61
5.88 5.24
5.92 5.59
6.25 5.35
6.38 5.66
6.22 6.09
6.01 5.05
3.6 4.46
3.72 4.47
3.89 3.99
3.68 3.92
3.56 3.87
3.63 4.0
3.88 3.99
3.64 3.89
3.8 4.06
3.74 3.75
3.8 4.2
3.71 4.52
4.11 4.34
3.73 3.76
3.69 3.73
3.74 3.89
3.86 4.05
3.69 3.92
3.64 4.38
3.77 4.17
3.8 3.85
3.77 4.02
4.05 4.69
3.88 4.68
3.79 4.29
3.47 4.4
3.46 3.82
3.7 3.57
3.73 3.53
3.7 3.91
3.69 4.14
3.78 3.77
3.76 4.38
3.42 3.74
3.34 3.55
3.23 3.99
3.35 3.74
3.23 3.99
3.27 3.91
3.21 4.22
3.3 4.06
3.23 4.15
3.3 3.88
3.39 3.81
3.33 3.94
3.25 3.73
3.36 3.55
3.19 3.47
3.17 3.32
3.28 3.37
3.19 3.19
3.12 3.17
3.19 3.19
3.12 3.21
3.11 3.1
3.21 3.16
3.27 3.25
3.24 3.21
3.27 3.26
3.28 3.41
3.22 3.33
3.22 3.22
3.33 3.13
3.19 3.29
3.24 3.23
3.43 3.29
3.25 3.23
3.12 3.22
3.34 3.22
3.41 3.18
3.37 3.18
3.31 3.12
3.31 3.2
3.27 3.16
3.21 3.31
3.25 3.26
3.38 3.41
3.18 3.72
3.18 4.24
3.28 3.98
3.25 4.62
3.34 3.96
3.29 4.72
3.44 4.45
3.55 4.48
3.31 4.82
3.27 5.99
3.35 4.6
3.28 4.81
3.16 4.23
3.39 4.27
3.33 6.26
3.34 5.26
3.31 4.85
3.19 4.6
3.31 4.47
3.26 4.94
3.24 5.29
3.34 4.94
3.44 5.1
32.26 10.55
25.09 9.18
100 9.64
100 48.01
63.23 10.1
100 100
29.13 11.53
100 13.47
100 10.69
100 11.5
100 11.47
34.39 10.84
42.95 9.71
38.71 10.11
100 12.23
85.51 11.92
100 9.41
100 10.71
22.56 18.37
30.31 14.02
100 15.37
100 16.04
100 15.01
38.5 14.59
32.34 17.51
100 15.4
43.37 19.72
37.61 20.01
53.58 22.36
53.14 18.91
100 13.47
27.81 15.93
56.5 14.04
100 19.43
87.4 13.63
40.6 9.63
45.75 13.75
46.35 14.59
27.93 15.05
100 13.69
100 9.93
100 10.31
100 15.93
29.85 12.82
100 12.59
100 10.21
100 15.57
29.59 15.31
86.74 10.77
47.5 15.58
52.9 11.25
28.71 11.19
51.8 16.33
100 13.7
95.52 39.61
100 8.05
29.98 13.65
48.5 9.4
61.28 8.44
62.55 13.23
27.94 11.73
100 8.5
100 10.12
100 8.65
100 8.5
34.76 11.93
47.07 9.78
43.51 13.48
100 11.72
100 10.14
32.02 8.87
34.08 11.53
100 13.66
100 10.13
100 15.67
100 10.97
100 10.06
100 16.18
100 10.19
31.33 11.93
100 11.02
100 11.39
71.32 9.75
39.45 7.73
60.4 10.22
29.2 13.24
100 10.11
98.26 9.95
28.85 11.45
25.7 10.57
25.08 10.99
100 30.03
21.7 17.5
100 12.55
69.21 10.98
100 8.87
100 13.73
100 12.27
100 13.92
100 9.89
100 62.05
100 76.97
100 86.53
100 61.12
100 63.1
100 63.3
100 52.97
100 46.84
100 52.5
100 100
100 41.61
100 82.62
100 69.69
100 87.18
100 90.76
100 52.3
100 67.71
100 64.13
100 49.03
100 88.15
100 57.34
100 67.68
100 68.56
100 92.44
100 46.39
100 46.06
100 47.95
100 52.06
100 66.69
100 42.42
100 100
100 74.31
100 82.8
100 34.31
100 38.56
100 78.92
100 41.26
100 40.1
100 39.68
100 55.52
100 47.69
100 100
100 54.39
100 53.66
100 49.46
100 52.67
100 45.56
100 55.41
100 46.33
100 63.14
100 58.62
100 44.24
100 40.54
100 94.66
100 60.82
100 62.09
100 69.79
100 64.55
100 47.59
100 35.36
100 83.68
100 47.17
100 60.65
100 47.46
100 87.05
100 42.51
100 54.92
100 38.64
100 45.76
100 44.25
100 50.97
100 90.65
100 50.36
100 48.18
100 52.45
100 57.26
100 47.52
100 42.93
100 43.22
100 42.23
100 51.15
100 71.99
100 51.81
100 90.5
100 69.71
100 50.25
100 51.86
100 50.67
100 100
100 61.28
100 59.36
100 49.75
100 48.26
100 53.47
100 45.59
100 58.08
100 86.54
100 62.82
100 55.44
100 41.68
100 100
100 94.24
100 98.13
100 100
100 100
100 100
100 80.76
100 100
100 97.72
100 100
100 100
100 100
100 100
100 100
100 84.47
100 100
100 100
100 98.54
100 100
100 100
100 100
100 99.03
100 100
100 100
100 80.98
100 100
100 100
100 100
100 100
100 99.44
100 100
100 95.48
100 95.33
100 72.87
100 91.31
100 98.56
100 95.92
100 96.23
100 94.09
100 100
100 100
100 94.01
100 100
100 94.03
100 94.41
100 100
100 100
100 93.23
100 100
100 100
100 100
100 96.6
100 100
100 81.98
100 100
100 100
100 100
100 100
100 96.83
100 100
100 100
100 83.81
100 100
100 100
100 88.45
100 100
100 100
100 83.49
100 100
100 100
100 100
100 100
100 97.78
100 100
100 86.59
100 100
100 100
100 100
100 100
100 82.06
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 96.06
100 100
100 100
100 93.86
100 100
100 95.91
100 100
100 100
100 100
100 100
17.93 13.35
12.64 9.91
18.83 11.23
11.67 10.9
15.52 12.04
10.17 8.88
17.83 12.11
14.76 11.91
12.91 9.44
12.08 11.33
9.95 8.05
10.67 8.28
10.09 8.24
11.09 9.26
9.74 10.59
9.84 10.01
10.22 8.97
10.25 8.05
10.74 9.26
10.6 9.4
12.87 8.47
15.29 10.12
13.26 8.84
9.98 9.06
14.13 8.76
17.05 9.2
12.64 8.64
12.39 8.33
11.66 9.31
12.37 8.89
15.67 9.78
11.78 7.44
15.07 9.36
14.49 12.61
12.26 7.2
12.92 7.71
12.76 8.94
12.86 9.17
13.4 10.03
12.95 10.03
11.85 10.1
14.24 9.85
23.64 11.04
14.45 9.51
12.25 9.33
10.94 10.97
11.35 11.05
11.73 13.71
10.9 12.67
9.66 10.22
11.26 10.96
9.07 10.79
10.28 12.18
11.01 10.79
11.2 12.95
12.04 11.31
11.72 9.96
12.28 9.8
12.61 12.88
16.68 13.35
10.95 12.57
12.02 15.44
11.76 10.12
11.73 11.75
10.99 9.28
11.45 8.08
10.69 7.36
12.57 7.33
11.09 8.63
12.33 8.49
12.4 6.93
13.24 8.17
14.05 10.54
10.97 8.46
11.72 7.58
11.29 7.94
12.19 8.83
10.26 7.66
11.76 13.45
11.52 9.99
10.55 9.91
12.18 9.58
11.05 8.08
10.65 9.41
12.62 8.59
11.12 8.69
11.03 8.49
10.81 8.21
10.62 8.08
10.9 9.13
12.21 10.69
10.89 9.96
21.03 15.83
12.9 10.5
11.43 12.18
11.91 10.07
25.42 9.11
12.83 10.94
11.33 8.67
12.55 9.19
9.4 5.55
7.63 5.6
8.2 5.77
8.13 5.51
8.41 6.07
7.89 4.75
8.01 5.8
7.04 5.5
7.26 5.4
8.68 5.41
8.64 6.15
8.76 5.91
7.8 5.59
7.79 5.85
7.62 5.47
8.72 5.95
9.32 6.42
8.33 6.15
8.37 6.47
8.14 7.92
6.3 5.48
7.26 5.54
7.8 5.92
7.35 5.32
7.16 5.44
7.77 5.58
7.19 5.38
7.74 5.63
7.67 5.14
7.57 5.1
7.65 6.54
7.93 6.48
8.02 6.5
8.36 6.67
8.1 5.96
7.94 5.89
7.85 6.54
8.15 8.21
8.82 6.54
8.88 6.69
7.05 5.89
7.33 5.92
7.0 6.9
8.6 6.86
8.01 5.94
8.44 6.33
8.52 7.73
7.66 6.35
8.0 6.4
8.07 6.26
8.18 5.92
6.86 7.14
7.51 6.56
7.48 5.99
8.52 7.37
7.6 5.77
7.7 5.91
8.89 6.31
8.91 5.78
8.1 6.57
6.69 5.73
8.08 5.08
7.06 4.89
8.02 5.06
7.26 4.52
6.71 5.17
7.01 4.79
8.07 4.72
7.96 5.15
7.57 4.73
9.34 5.34
9.04 5.91
8.84 5.38
8.76 5.31
7.95 6.56
9.09 5.8
8.91 6.08
7.99 5.59
8.84 6.26
8.17 6.05
8.47 5.23
8.38 5.23
7.47 5.58
8.9 5.47
8.62 5.18
8.27 5.1
9.51 6.1
7.64 4.87
7.28 5.17
8.6 5.12
8.17 5.49
7.52 12.03
7.78 5.08
7.49 5.67
8.4 6.05
8.17 5.3
8.58 5.0
7.74 5.09
7.84 5.3
6.89 6.01
16.43 18.46
19.58 19.16
21.27 21.18
22.46 23.08
21.96 18.1
13.06 14.47
20.44 19.64
16.83 17.71
23.69 21.59
20.0 20.48
23.77 20.4
23.59 24.21
23.28 22.76
24.45 24.94
23.77 21.93
21.22 23.2
20.88 21.87
24.11 22.97
26.55 26.07
25.21 22.93
25.25 23.15
19.87 22.12
22.83 23.07
23.8 18.47
17.7 20.94
22.9 26.28
20.17 21.84
24.75 18.14
25.53 25.54
18.73 16.03
19.97 19.8
22.81 18.89
27.73 22.81
23.63 20.98
28.64 30.12
25.4 21.52
28.4 21.49
27.76 28.99
18.11 19.57
12.91 14.76
22.05 19.58
20.45 19.28
19.16 17.29
19.23 15.92
16.75 17.67
20.38 18.03
17.01 16.79
15.59 15.6
18.55 17.84
17.87 16.8
24.35 18.34
28.3 24.14
21.01 20.85
26.03 16.48
24.54 23.21
28.05 27.63
28.01 27.32
12.45 13.03
17.59 18.44
19.83 20.65
22.44 19.09
23.65 18.82
16.19 15.89
20.9 19.04
24.63 19.26
21.86 19.24
25.88 24.72
18.59 16.47
22.26 22.43
20.03 19.97
15.21 14.97
23.25 19.71
21.4 21.7
22.61 15.83
21.99 21.85
22.94 24.11
12.98 11.89
22.51 20.48
17.83 17.31
24.83 18.3
26.32 22.02
25.34 20.17
27.56 21.17
20.78 19.03
18.98 15.82
19.74 18.41
28.99 25.05
23.02 19.93
14.29 13.39
26.13 24.81
21.27 22.56
24.76 23.02
28.12 25.87
25.17 21.6
28.32 25.53
21.67 21.69
20.93 21.89
28.61 25.19
28.8 22.3
19.79 20.48
9.6 8.41
9.57 7.9
10.64 9.44
11.11 8.14
11.67 8.4
10.85 8.13
10.48 8.36
10.11 7.89
9.41 8.48
10.78 8.9
10.29 8.05
9.71 7.81
10.12 7.48
12.0 8.42
12.29 7.43
10.95 7.72
10.75 7.97
12.3 7.11
10.71 7.22
11.99 7.39
11.07 8.21
14.76 7.43
11.92 8.44
12.55 8.9
13.15 6.91
11.39 8.37
11.5 7.1
11.52 8.07
12.19 8.68
10.34 8.44
10.5 8.04
8.75 8.21
8.85 9.13
8.68 7.8
8.29 7.8
8.76 8.5
7.93 8.01
7.38 7.77
8.2 7.63
7.91 8.13
8.5 7.93
9.15 8.66
9.18 6.99
8.45 7.43
7.83 8.21
8.26 8.5
7.79 7.48
9.01 8.65
9.0 7.84
8.55 7.98
9.43 8.45
10.06 8.33
9.71 8.64
9.73 7.88
9.03 7.66
9.63 8.76
9.74 7.16
9.77 8.44
10.28 6.89
8.91 8.1
9.49 8.1
9.15 7.55
9.42 7.73
8.09 8.86
9.1 8.84
8.45 8.74
8.0 8.08
9.07 9.59
8.01 9.15
8.87 8.11
8.23 8.87
9.17 8.74
9.65 9.07
9.03 8.54
9.22 9.38
8.59 8.27
8.79 9.12
9.52 8.65
10.24 9.8
11.73 10.06
9.6 7.19
9.48 7.7
8.53 8.04
9.29 8.05
9.79 8.73
9.37 7.45
8.7 6.78
8.67 6.71
8.79 8.02
7.33 7.17
8.29 8.45
9.9 7.04
8.23 7.51
8.8 8.11
8.06 7.99
8.55 7.81
7.56 8.78
8.45 8.64
8.57 9.18
8.54 8.72
100 100
100 100
100 100
100 87.14
100 100
100 100
100 75.72
100 100
100 100
100 100
100 89.95
100 100
100 100
100 100
100 100
100 94.13
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 91.11
100 98.78
100 100
100 100
100 100
100 100
100 100
100 95.32
100 92.3
100 100
100 100
100 100
100 91.57
100 100
100 100
100 100
100 100
100 100
100 100
99.36 87.74
100 100
100 88.12
94.34 81.98
100 100
100 100
100 100
100 100
100 100
100 100
100 96.75
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 92.75
100 100
100 100
3.74 2.91
3.75 2.86
3.9 2.85
4.22 2.81
3.98 2.82
3.98 2.78
4.28 2.8
3.52 2.82
3.59 3.03
3.91 2.81
3.87 2.86
3.76 2.82
3.84 2.82
3.31 2.82
3.27 2.81
3.5 2.93
3.75 2.82
3.48 2.8
3.39 2.78
3.59 2.81
3.45 2.78
3.22 2.74
3.14 2.71
3.55 2.72
3.05 2.71
3.1 2.75
3.02 2.79
2.96 2.8
3.2 2.72
2.95 2.71
2.97 2.87
3.19 2.87
2.98 2.87
2.94 2.78
2.91 2.84
2.96 2.79
2.85 2.81
2.91 2.85
3.07 2.77
2.92 2.86
2.91 2.8
2.87 2.76
2.85 2.9
3.13 2.86
2.93 2.93
2.98 2.88
2.95 2.87
2.9 3.0
2.99 3.17
2.91 3.16
2.92 3.24
2.96 3.1
3.09 3.12
3.04 3.04
3.11 3.2
3.09 3.31
3.34 3.02
3.4 3.14
3.67 3.05
3.61 3.21
3.65 3.46
3.51 3.63
3.88 3.51
3.64 3.53
3.78 3.74
3.89 3.44
3.92 3.33
3.73 3.05
4.3 3.18
3.72 4.06
3.72 3.92
3.96 3.23
3.56 3.33
3.59 3.47
4.06 3.81
4.15 3.78
4.02 3.61
3.87 3.22
4.32 3.3
3.96 3.33
4.22 3.5
3.99 3.68
3.99 3.33
4.57 3.54
3.7 3.31
3.45 3.21
4.18 3.24
4.06 3.51
3.8 3.81
4.04 3.39
4.48 3.57
4.74 3.71
4.93 3.35
5.0 3.35
5.23 3.56
4.46 3.13
5.08 3.54
5.82 3.6
5.93 3.5
5.53 3.42
9.15 11.51
8.08 5.96
28.09 13.6
8.03 7.26
20.77 14.35
56.64 14.82
8.41 5.88
21.65 19.18
29.84 13.18
8.75 5.74
26.76 12.71
8.56 6.07
8.68 6.21
24.18 13.26
8.56 6.21
8.74 6.18
8.51 6.09
8.66 6.24
8.59 6.1
22.83 14.87
7.42 5.38
7.28 5.27
7.18 5.53
7.48 5.58
19.33 12.14
7.21 5.38
7.25 5.13
7.34 5.21
7.19 5.25
24.82 19.39
7.76 5.35
7.83 5.18
24.49 12.42
7.42 5.51
23.26 13.97
7.15 5.53
8.08 5.55
7.58 5.48
6.96 5.47
7.19 5.68
8.98 5.79
23.49 16.68
8.85 7.29
9.1 7.32
27.95 12.1
9.35 6.08
20.0 13.5
10.69 5.71
9.2 6.13
33.66 14.39
8.61 5.91
8.11 6.01
17.89 14.72
7.91 6.01
7.18 6.48
25.82 13.72
8.46 6.06
27.6 12.37
7.8 5.72
8.57 5.66
7.13 6.76
7.08 5.97
19.4 15.52
8.0 5.86
23.56 19.58
23.66 17.55
7.34 5.73
6.97 5.6
6.93 5.91
6.67 5.25
26.54 14.83
9.13 5.3
10.16 5.43
29.43 17.34
10.38 5.3
9.05 5.34
9.26 5.32
11.21 5.37
22.25 20.73
9.45 5.22
9.63 5.38
10.06 5.42
10.12 5.6
9.59 6.15
11.48 6.67
21.23 16.98
9.47 6.32
10.43 6.79
9.72 7.1
8.94 5.9
30.56 21.16
34.29 20.66
12.56 8.09
11.48 8.38
28.41 19.45
12.03 7.59
11.33 8.56
10.2 6.82
36.94 15.38
34.87 14.57
6.06 4.01
3.76 3.92
3.49 3.67
3.34 3.77
3.47 3.44
3.8 3.56
3.83 3.74
3.73 3.61
3.76 3.67
3.28 3.54
3.33 3.44
3.36 3.29
3.27 3.47
3.59 3.89
3.59 3.41
3.31 3.68
3.42 3.9
3.61 3.75
3.5 3.39
3.34 3.18
3.31 3.23
3.36 3.17
3.32 3.18
3.32 3.36
3.6 3.23
3.35 3.14
3.36 3.22
3.42 3.2
3.66 3.25
3.31 3.23
3.23 3.18
3.32 3.05
3.27 3.0
3.28 3.16
3.5 3.2
3.48 3.26
3.33 3.15
3.31 3.09
3.25 3.09
3.17 3.04
3.43 3.17
3.52 3.22
3.47 3.16
3.6 3.15
3.35 3.1
3.21 3.18
3.53 3.17
3.52 3.24
3.42 3.2
3.47 3.09
3.47 3.2
3.7 3.17
4.47 3.21
3.95 3.12
3.91 3.44
3.67 3.29
3.66 3.15
4.15 3.15
3.58 3.16
3.75 3.14
3.98 3.26
3.65 3.08
3.47 3.21
3.72 3.12
3.81 3.16
3.47 3.04
3.57 3.2
3.38 3.08
3.42 3.47
3.69 3.27
3.52 3.18
3.54 3.23
3.61 3.15
3.47 3.32
3.31 3.31
3.48 3.22
3.27 3.16
3.44 3.19
3.49 3.23
3.46 3.21
3.53 3.16
3.46 3.24
3.36 3.15
3.29 3.19
3.28 3.18
3.37 3.2
3.4 3.15
3.54 3.14
3.24 3.21
3.27 3.18
3.21 3.13
3.28 3.06
3.19 3.33
3.31 3.24
3.18 3.08
3.21 3.13
3.09 3.06
3.17 3.13
3.17 3.08
3.32 3.15
15.37 11.95
17.62 11.28
16.03 10.43
17.55 10.13
17.25 10.8
17.42 9.34
14.43 9.65
15.78 9.59
16.76 10.14
16.66 11.09
17.81 10.6
16.45 9.38
17.57 9.37
15.57 9.09
15.57 10.51
16.36 10.79
16.1 9.71
15.99 9.1
16.41 9.32
14.47 10.95
20.69 10.33
14.54 8.16
14.83 8.6
14.88 8.93
17.43 9.72
19.24 11.2
18.06 10.64
15.07 8.36
14.06 7.89
21.56 10.15
16.97 9.85
19.39 11.51
17.66 11.54
18.77 9.58
16.2 9.13
22.19 12.47
16.28 9.48
14.55 9.9
16.19 12.06
15.53 9.76
19.66 10.62
19.91 11.57
22.51 12.89
20.69 11.57
21.14 12.13
18.43 10.94
20.94 13.5
20.67 11.32
19.34 13.11
19.73 11.48
19.19 12.06
20.76 12.6
15.54 9.97
20.1 11.68
19.03 12.7
15.81 8.8
16.78 8.65
14.61 10.19
16.86 9.0
15.09 7.71
18.45 13.35
14.74 9.18
14.5 10.36
12.57 8.63
14.03 10.0
16.76 10.25
17.24 11.87
16.67 12.65
18.22 14.17
15.56 11.66
19.9 11.64
17.85 10.83
14.16 12.62
16.73 13.27
16.5 15.48
15.17 12.27
14.81 14.2
14.71 12.23
17.68 12.95
18.58 11.95
20.15 13.04
18.7 11.72
18.74 13.79
19.31 14.75
16.77 10.47
15.78 11.96
17.91 12.15
17.52 12.75
16.67 13.66
15.44 14.04
18.9 11.19
19.51 11.59
19.51 12.63
17.88 13.69
14.01 9.07
17.93 11.78
18.9 11.09
14.6 9.03
19.77 9.65
17.74 10.11
21.82 19.25
26.66 20.08
26.3 25.53
100 100
22.26 17.63
21.24 19.85
22.36 19.73
22.19 20.26
22.66 37.11
35.77 26.01
23.46 22.53
27.12 23.42
30.96 26.97
25.01 22.12
34.59 34.36
44.37 23.54
22.29 19.74
47.29 51.97
24.06 21.89
21.25 21.66
26.06 100
24.42 23.4
27.75 22.0
24.39 25.58
26.49 22.45
27.27 23.01
26.41 22.2
26.02 24.73
23.61 21.91
26.42 23.6
25.44 21.36
34.23 33.72
25.86 23.51
23.41 20.82
28.21 24.02
33.04 32.95
27.61 20.39
40.3 22.03
36.49 46.3
28.68 24.04
36.12 30.75
50.74 36.3
23.84 18.72
27.63 22.38
83.47 24.75
28.36 27.19
22.88 21.36
51.15 46.39
24.95 24.99
24.29 19.13
24.65 23.06
27.32 21.27
100 100
22.86 21.52
26.02 22.72
37.76 33.47
23.68 20.95
83.94 98.9
23.22 23.05
24.63 21.59
23.5 21.98
25.19 60.63
23.33 21.7
75.42 82.04
100 100
32.53 29.73
32.15 25.73
30.98 28.56
23.63 20.06
39.24 24.82
22.05 20.79
22.51 20.24
55.61 57.1
47.83 43.82
22.45 22.63
24.26 22.02
22.36 19.0
33.21 28.69
23.53 19.81
22.43 18.38
22.62 21.41
23.47 20.98
100 100
24.45 20.41
31.61 18.7
55.25 37.74
51.96 51.43
26.35 22.82
22.72 20.85
24.82 23.01
20.16 19.61
20.62 21.23
20.05 19.04
23.73 21.92
100 100
23.22 18.82
49.19 31.78
24.22 18.72
21.33 22.08
21.97 20.35
4.13 6.26
4.38 6.75
4.89 6.37
4.47 5.68
4.0 5.78
4.15 5.55
3.93 8.62
3.92 11.16
3.48 5.61
3.76 5.06
4.01 5.61
3.92 4.64
3.93 4.28
3.59 4.11
3.54 3.76
3.87 4.12
3.73 3.5
3.73 3.66
3.8 3.59
3.67 3.47
3.78 3.48
3.76 3.63
3.68 3.44
3.76 3.57
4.02 3.39
3.9 3.62
3.7 3.55
3.95 3.94
4.18 3.61
4.45 3.62
5.43 3.41
4.82 3.66
5.22 3.29
6.51 3.55
5.89 3.64
5.9 3.59
5.6 3.5
6.71 3.36
7.75 3.73
6.74 4.1
5.73 3.47
6.28 4.1
8.67 3.98
8.66 4.61
5.7 4.71
5.65 4.66
5.78 4.42
5.68 4.59
5.65 4.06
5.86 4.16
5.87 4.25
5.64 4.18
5.52 4.0
5.13 3.53
5.81 3.96
6.16 4.28
4.79 4.05
4.84 3.81
5.86 3.72
5.05 3.96
5.44 4.6
5.43 3.71
4.97 3.71
4.97 4.01
5.22 3.9
6.14 3.89
6.11 4.26
4.51 4.36
4.89 3.73
4.76 3.82
5.29 4.66
5.05 4.55
5.3 3.91
5.13 4.07
5.95 4.11
6.52 4.09
6.99 4.28
5.72 4.3
5.71 4.05
5.93 4.54
5.11 5.16
5.0 5.2
5.65 4.1
6.21 4.24
4.74 4.79
4.72 4.28
4.27 4.05
4.3 3.9
4.71 4.34
3.98 4.82
3.73 4.64
3.88 3.51
3.81 3.46
3.68 3.59
3.97 3.72
3.72 3.46
4.02 3.64
3.66 3.79
3.7 3.38
3.57 3.3
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 88.44
100 92.44
100 100
100 96.13
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 90.73
100 100
100 100
100 100
100 100
100 85.56
100 97.1
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 98.78
100 95.72
100 100
100 100
100 100
100 100
100 87.26
100 100
100 100
100 83.64
100 88.09
100 90.05
100 92.09
100 100
100 100
100 100
100 92.04
100 100
100 100
100 83.49
100 100
100 99.85
100 93.14
100 100
100 100
100 100
100 100
100 99.97
100 100
100 100
100 100
100 100
100 100
100 100
100 99.36
100 100
100 100
100 100
100 100
100 100
100 100
100 92.93
100 92.46
100 100
100 85.72
100 100
100 78.25
100 100
100 100
100 100
100 99.67
100 100
100 99.77
100 94.94
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 92.87
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 100
100 96.29
10.53 9.62
9.29 9.06
9.0 7.85
9.35 8.4
9.82 9.33
9.87 10.61
6.81 8.44
10.62 9.65
6.82 7.09
9.64 9.11
7.53 8.38
8.12 7.17
10.57 9.66
10.44 11.13
7.69 7.1
10.67 8.29
8.4 8.31
9.55 7.8
9.71 7.94
9.5 8.46
7.27 6.84
9.12 8.42
11.14 9.89
10.17 8.74
7.08 6.97
10.07 8.73
9.1 8.77
6.93 7.2
10.02 9.18
11.02 10.15
9.35 8.15
10.6 9.19
10.21 9.26
7.26 6.33
9.18 8.48
7.71 6.93
9.74 7.52
6.7 5.43
10.32 8.6
10.78 9.57
6.77 5.57
9.07 7.99
11.28 8.23
11.35 9.94
10.9 7.93
9.53 8.2
9.0 7.65
7.02 6.04
9.81 9.1
10.82 10.73
8.34 7.64
7.9 8.45
9.42 10.97
9.92 9.31
9.8 10.07
9.63 10.11
7.78 8.03
8.29 9.07
9.56 10.26
6.13 7.58
8.42 10.54
10.24 11.48
9.83 8.53
11.9 11.43
9.92 10.08
9.02 8.89
8.99 7.61
11.32 9.69
12.06 11.31
9.78 7.08
11.29 6.47
11.18 9.56
12.17 10.07
8.23 7.91
7.39 7.94
6.76 7.1
10.42 9.13
9.12 6.41
9.71 7.98
7.79 6.49
12.49 9.99
10.25 10.78
10.94 8.59
10.51 8.42
10.31 8.22
12.12 8.59
11.55 9.0
10.31 8.38
10.91 8.51
8.77 5.88
12.33 8.49
10.4 8.32
7.04 5.8
9.81 6.98
9.68 8.49
9.76 8.65
11.09 10.86
6.77 6.15
9.95 9.69
9.17 8.24
9.7 7.22
7.85 6.47
7.76 5.72
6.1 4.16
6.59 3.89
6.13 4.16
6.14 4.06
7.2 4.24
8.94 5.82
6.18 4.31
5.89 4.09
6.55 4.18
5.51 4.12
7.48 5.86
7.08 3.89
7.55 5.57
7.73 4.87
5.12 3.57
8.05 4.65
5.49 3.58
5.25 3.62
6.67 4.56
5.51 3.6
5.87 3.59
6.08 4.25
5.43 3.5
5.69 3.69
5.66 3.44
7.05 4.29
6.53 3.6
7.24 4.78
6.63 3.57
8.21 4.77
7.02 3.68
6.66 4.99
6.59 3.61
6.84 3.72
6.17 3.48
6.18 3.6
6.85 3.67
5.79 3.6
5.78 3.59
5.09 3.54
5.44 3.61
5.46 3.72
6.18 3.68
7.18 5.38
5.53 3.53
7.2 5.15
5.44 3.72
6.7 3.72
7.01 3.87
7.79 4.74
6.18 4.27
7.39 5.63
7.46 3.82
6.69 3.69
7.35 5.02
6.47 3.72
8.51 5.34
5.61 3.58
6.18 5.21
7.08 5.23
5.83 3.53
6.24 3.73
7.09 4.73
5.75 3.64
5.56 3.52
6.24 3.64
6.74 4.52
5.69 3.59
6.9 4.96
5.57 3.68
5.53 3.61
5.03 3.57
6.28 3.8
6.98 4.75
5.6 3.62
4.91 3.53
5.78 3.64
4.71 3.77
6.16 3.92
6.08 3.79
5.71 3.73
6.2 3.99
6.8 5.03
4.81 4.57
6.78 5.15
4.42 4.27
6.39 4.39
6.1 5.59
7.17 6.93
7.56 6.38
8.4 5.67
6.74 4.66
7.11 4.55
7.05 4.49
6.78 4.27
6.7 4.04
6.87 4.13

